A Non-stationary Thermal-Block Benchmark Model for Parametric Model Order Reduction

In this contribution we aim to satisfy the demand for a publicly available benchmark for parametric model order reduction that is scalable both in degrees of freedom as well as parameter dimension.

==> figures/FOM_fom.dat <==
0.0001	1e-06	1.25822
0.00012045	1e-06	1.2209
0.000145083	1e-06	1.17919
0.000174753	1e-06	1.13373
0.00021049	1e-06	1.08482
0.000253536	1e-06	1.03233
0.000305386	1e-06	0.975967
0.000367838	1e-06	0.915683
0.000443062	1e-06	0.852104
0.00053367	1e-06	0.786686
0.000642807	1e-06	0.72152
0.000774264	1e-06	0.658832
0.000932603	1e-06	0.600423
0.00112332	1e-06	0.547299
0.00135305	1e-06	0.499621
0.00162975	1e-06	0.456913
0.00196304	1e-06	0.418403
0.00236449	1e-06	0.383338
0.00284804	1e-06	0.351171
0.00343047	1e-06	0.321588
0.00413201	1e-06	0.294432
0.00497702	1e-06	0.26959
0.00599484	1e-06	0.246938
0.00722081	1e-06	0.226337
0.00869749	1e-06	0.207649
0.0104762	1e-06	0.190751
0.0126186	1e-06	0.175531
0.0151991	1e-06	0.161889
0.0183074	1e-06	0.149731
0.0220513	1e-06	0.138973
0.0265609	1e-06	0.129536
0.0319927	1e-06	0.121345
0.0385353	1e-06	0.11432
0.0464159	1e-06	0.108374
0.0559081	1e-06	0.103412
0.0673415	1e-06	0.0993281
0.0811131	1e-06	0.0960113
0.097701	1e-06	0.0933514
0.117681	1e-06	0.0912419
0.141747	1e-06	0.0895832
0.170735	1e-06	0.0882819
0.205651	1e-06	0.087251
0.247708	1e-06	0.086408
0.298365	1e-06	0.0856741
0.359381	1e-06	0.084971
0.432876	1e-06	0.0842178
0.521401	1e-06	0.0833261
0.628029	1e-06	0.0821955
0.756463	1e-06	0.0807104
0.911163	1e-06	0.0787417
1.0975	1e-06	0.0761562
1.32194	1e-06	0.0728384
1.59228	1e-06	0.0687223
1.91791	1e-06	0.0638274
2.31013	1e-06	0.0582794
2.78256	1e-06	0.0523017
3.3516	1e-06	0.0461726
4.03702	1e-06	0.0401675
4.8626	1e-06	0.0345095
5.85702	1e-06	0.0293458
7.0548	1e-06	0.0247493
8.49753	1e-06	0.0207341
10.2353	1e-06	0.0172754
12.3285	1e-06	0.0143271
14.8497	1e-06	0.0118341
17.8865	1e-06	0.00973958
21.5443	1e-06	0.00798867
25.9502	1e-06	0.00653046
31.2572	1e-06	0.00531886
37.6494	1e-06	0.00431343
45.3488	1e-06	0.00347981
54.6228	1e-06	0.00278952
65.7933	1e-06	0.00221926
79.2483	1e-06	0.00174991
95.4548	1e-06	0.00136563
114.976	1e-06	0.00105321
138.489	1e-06	0.000801483
166.81	1e-06	0.000600887
200.923	1e-06	0.0004431
242.013	1e-06	0.000320837
291.505	1e-06	0.000227702
351.119	1e-06	0.000158099
422.924	1e-06	0.000107174
509.414	1e-06	7.07775e-05
613.591	1e-06	4.54272e-05
739.072	1e-06	2.82656e-05
890.215	1e-06	1.70051e-05
1072.27	1e-06	9.86459e-06
1291.55	1e-06	5.50185e-06
1555.68	1e-06	2.94131e-06
1873.82	1e-06	1.50234e-06
2257.02	1e-06	7.30691e-07
2718.59	1e-06	3.37274e-07
3274.55	1e-06	1.47273e-07
3944.21	1e-06	6.06608e-08
4750.81	1e-06	2.35136e-08
5722.37	1e-06	8.56493e-09
6892.61	1e-06	2.93145e-09
8302.18	1e-06	9.44607e-10
10000	1e-06	2.87983e-10
0.0001	1.2045e-06	1.29049
0.00012045	1.2045e-06	1.25822
0.000145083	1.2045e-06	1.2209
0.000174753	1.2045e-06	1.17918
0.00021049	1.2045e-06	1.13373
0.000253536	1.2045e-06	1.08482
0.000305386	1.2045e-06	1.03233
0.000367838	1.2045e-06	0.975966
0.000443062	1.2045e-06	0.915682
0.00053367	1.2045e-06	0.852102
0.000642807	1.2045e-06	0.786684
0.000774264	1.2045e-06	0.721518
0.000932603	1.2045e-06	0.65883
0.00112332	1.2045e-06	0.60042
0.00135305	1.2045e-06	0.547297
0.00162975	1.2045e-06	0.499619
0.00196304	1.2045e-06	0.456911
0.00236449	1.2045e-06	0.418401
0.00284804	1.2045e-06	0.383336
0.00343047	1.2045e-06	0.351168
0.00413201	1.2045e-06	0.321586
0.00497702	1.2045e-06	0.294429
0.00599484	1.2045e-06	0.269587
0.00722081	1.2045e-06	0.246935
0.00869749	1.2045e-06	0.226334
0.0104762	1.2045e-06	0.207646
0.0126186	1.2045e-06	0.190747
0.0151991	1.2045e-06	0.175528
0.0183074	1.2045e-06	0.161885
0.0220513	1.2045e-06	0.149726
0.0265609	1.2045e-06	0.138967
0.0319927	1.2045e-06	0.12953
0.0385353	1.2045e-06	0.121337
0.0464159	1.2045e-06	0.11431
0.0559081	1.2045e-06	0.108361
0.0673415	1.2045e-06	0.103395
0.0811131	1.2045e-06	0.0993046
0.097701	1.2045e-06	0.0959792
0.117681	1.2045e-06	0.0933067
0.141747	1.2045e-06	0.0911795
0.170735	1.2045e-06	0.0894951
0.205651	1.2045e-06	0.0881571
0.247708	1.2045e-06	0.0870734
0.298365	1.2045e-06	0.0861551
0.359381	1.2045e-06	0.0853138
0.432876	1.2045e-06	0.0844591
0.521401	1.2045e-06	0.083494
0.628029	1.2045e-06	0.0823111
0.756463	1.2045e-06	0.0807892
0.911163	1.2045e-06	0.0787947
1.0975	1.2045e-06	0.0761914
1.32194	1.2045e-06	0.0728614
1.59228	1.2045e-06	0.0687371
1.91791	1.2045e-06	0.0638367
2.31013	1.2045e-06	0.0582852
2.78256	1.2045e-06	0.0523052
3.3516	1.2045e-06	0.0461748
4.03702	1.2045e-06	0.0401688
4.8626	1.2045e-06	0.0345102
5.85702	1.2045e-06	0.0293463
7.0548	1.2045e-06	0.0247496
8.49753	1.2045e-06	0.0207342
10.2353	1.2045e-06	0.0172755
12.3285	1.2045e-06	0.0143272
14.8497	1.2045e-06	0.0118342
17.8865	1.2045e-06	0.0097396
21.5443	1.2045e-06	0.00798869
25.9502	1.2045e-06	0.00653047
31.2572	1.2045e-06	0.00531887
37.6494	1.2045e-06	0.00431343
45.3488	1.2045e-06	0.00347981
54.6228	1.2045e-06	0.00278952
65.7933	1.2045e-06	0.00221926
79.2483	1.2045e-06	0.00174991
95.4548	1.2045e-06	0.00136563
114.976	1.2045e-06	0.00105321
138.489	1.2045e-06	0.000801483
166.81	1.2045e-06	0.000600887
200.923	1.2045e-06	0.0004431
242.013	1.2045e-06	0.000320837
291.505	1.2045e-06	0.000227702
351.119	1.2045e-06	0.000158099
422.924	1.2045e-06	0.000107174
509.414	1.2045e-06	7.07775e-05
613.591	1.2045e-06	4.54271e-05
739.072	1.2045e-06	2.82656e-05
890.215	1.2045e-06	1.70051e-05
1072.27	1.2045e-06	9.86459e-06
1291.55	1.2045e-06	5.50185e-06
1555.68	1.2045e-06	2.94131e-06
1873.82	1.2045e-06	1.50234e-06
2257.02	1.2045e-06	7.30691e-07
2718.59	1.2045e-06	3.37274e-07
3274.55	1.2045e-06	1.47273e-07
3944.21	1.2045e-06	6.06608e-08
4750.81	1.2045e-06	2.35136e-08
5722.37	1.2045e-06	8.56493e-09
6892.61	1.2045e-06	2.93145e-09
8302.18	1.2045e-06	9.44607e-10
10000	1.2045e-06	2.87983e-10
0.0001	1.45083e-06	1.31729
0.00012045	1.45083e-06	1.29049
0.000145083	1.45083e-06	1.25822
0.000174753	1.45083e-06	1.22089
0.00021049	1.45083e-06	1.17918
0.000253536	1.45083e-06	1.13373
0.000305386	1.45083e-06	1.08482
0.000367838	1.45083e-06	1.03233
0.000443062	1.45083e-06	0.975964
0.00053367	1.45083e-06	0.91568
0.000642807	1.45083e-06	0.8521
0.000774264	1.45083e-06	0.786682
0.000932603	1.45083e-06	0.721516
0.00112332	1.45083e-06	0.658828
0.00135305	1.45083e-06	0.600418
0.00162975	1.45083e-06	0.547295
0.00196304	1.45083e-06	0.499617
0.00236449	1.45083e-06	0.456908
0.00284804	1.45083e-06	0.418398
0.00343047	1.45083e-06	0.383333
0.00413201	1.45083e-06	0.351166
0.00497702	1.45083e-06	0.321583
0.00599484	1.45083e-06	0.294426
0.00722081	1.45083e-06	0.269584
0.00869749	1.45083e-06	0.246932
0.0104762	1.45083e-06	0.22633
0.0126186	1.45083e-06	0.207642
0.0151991	1.45083e-06	0.190743
0.0183074	1.45083e-06	0.175523
0.0220513	1.45083e-06	0.16188
0.0265609	1.45083e-06	0.14972
0.0319927	1.45083e-06	0.13896
0.0385353	1.45083e-06	0.129521
0.0464159	1.45083e-06	0.121326
0.0559081	1.45083e-06	0.114296
0.0673415	1.45083e-06	0.108343
0.0811131	1.45083e-06	0.10337
0.097701	1.45083e-06	0.099271
0.117681	1.45083e-06	0.095933
0.141747	1.45083e-06	0.0932425
0.170735	1.45083e-06	0.0910895
0.205651	1.45083e-06	0.0893682
0.247708	1.45083e-06	0.0879774
0.298365	1.45083e-06	0.0868182
0.359381	1.45083e-06	0.0857924
0.432876	1.45083e-06	0.0847995
0.521401	1.45083e-06	0.0837329
0.628029	1.45083e-06	0.0824767
0.756463	1.45083e-06	0.0809025
0.911163	1.45083e-06	0.0788713
1.0975	1.45083e-06	0.0762425
1.32194	1.45083e-06	0.072895
1.59228	1.45083e-06	0.0687588
1.91791	1.45083e-06	0.0638505
2.31013	1.45083e-06	0.0582938
2.78256	1.45083e-06	0.0523105
3.3516	1.45083e-06	0.046178
4.03702	1.45083e-06	0.0401707
4.8626	1.45083e-06	0.0345114
5.85702	1.45083e-06	0.029347
7.0548	1.45083e-06	0.02475
8.49753	1.45083e-06	0.0207345
10.2353	1.45083e-06	0.0172756
12.3285	1.45083e-06	0.0143273
14.8497	1.45083e-06	0.0118342
17.8865	1.45083e-06	0.00973964
21.5443	1.45083e-06	0.00798871
25.9502	1.45083e-06	0.00653048
31.2572	1.45083e-06	0.00531887
37.6494	1.45083e-06	0.00431344
45.3488	1.45083e-06	0.00347981
54.6228	1.45083e-06	0.00278952
65.7933	1.45083e-06	0.00221926
79.2483	1.45083e-06	0.00174991
95.4548	1.45083e-06	0.00136563
114.976	1.45083e-06	0.00105321
138.489	1.45083e-06	0.000801483
166.81	1.45083e-06	0.000600887
200.923	1.45083e-06	0.0004431
242.013	1.45083e-06	0.000320836
291.505	1.45083e-06	0.000227702
351.119	1.45083e-06	0.000158099
422.924	1.45083e-06	0.000107174
509.414	1.45083e-06	7.07775e-05
613.591	1.45083e-06	4.54271e-05
739.072	1.45083e-06	2.82656e-05
890.215	1.45083e-06	1.70051e-05
1072.27	1.45083e-06	9.86458e-06
1291.55	1.45083e-06	5.50185e-06
1555.68	1.45083e-06	2.94131e-06
1873.82	1.45083e-06	1.50234e-06
2257.02	1.45083e-06	7.30691e-07
2718.59	1.45083e-06	3.37273e-07
3274.55	1.45083e-06	1.47273e-07
3944.21	1.45083e-06	6.06608e-08
4750.81	1.45083e-06	2.35136e-08
5722.37	1.45083e-06	8.56493e-09
6892.61	1.45083e-06	2.93145e-09
8302.18	1.45083e-06	9.44607e-10
10000	1.45083e-06	2.87983e-10
0.0001	1.74753e-06	1.33871
0.00012045	1.74753e-06	1.31729
0.000145083	1.74753e-06	1.29049
0.000174753	1.74753e-06	1.25822
0.00021049	1.74753e-06	1.22089
0.000253536	1.74753e-06	1.17918
0.000305386	1.74753e-06	1.13373
0.000367838	1.74753e-06	1.08482
0.000443062	1.74753e-06	1.03233
0.00053367	1.74753e-06	0.975962
0.000642807	1.74753e-06	0.915677
0.000774264	1.74753e-06	0.852097
0.000932603	1.74753e-06	0.786679
0.00112332	1.74753e-06	0.721513
0.00135305	1.74753e-06	0.658825
0.00162975	1.74753e-06	0.600415
0.00196304	1.74753e-06	0.547291
0.00236449	1.74753e-06	0.499613
0.00284804	1.74753e-06	0.456905
0.00343047	1.74753e-06	0.418395
0.00413201	1.74753e-06	0.383329
0.00497702	1.74753e-06	0.351162
0.00599484	1.74753e-06	0.321579
0.00722081	1.74753e-06	0.294423
0.00869749	1.74753e-06	0.26958
0.0104762	1.74753e-06	0.246928
0.0126186	1.74753e-06	0.226326
0.0151991	1.74753e-06	0.207637
0.0183074	1.74753e-06	0.190738
0.0220513	1.74753e-06	0.175517
0.0265609	1.74753e-06	0.161873
0.0319927	1.74753e-06	0.149712
0.0385353	1.74753e-06	0.13895
0.0464159	1.74753e-06	0.129509
0.0559081	1.74753e-06	0.121311
0.0673415	1.74753e-06	0.114276
0.0811131	1.74753e-06	0.108316
0.097701	1.74753e-06	0.103335
0.117681	1.74753e-06	0.0992229
0.141747	1.74753e-06	0.0958666
0.170735	1.74753e-06	0.0931502
0.205651	1.74753e-06	0.09096
0.247708	1.74753e-06	0.0891856
0.298365	1.74753e-06	0.0877191
0.359381	1.74753e-06	0.0864524
0.432876	1.74753e-06	0.0852748
0.521401	1.74753e-06	0.08407
0.628029	1.74753e-06	0.0827123
0.756463	1.74753e-06	0.0810649
0.911163	1.74753e-06	0.0789817
1.0975	1.74753e-06	0.0763164
1.32194	1.74753e-06	0.0729437
1.59228	1.74753e-06	0.0687904
1.91791	1.74753e-06	0.0638706
2.31013	1.74753e-06	0.0583063
2.78256	1.74753e-06	0.0523182
3.3516	1.74753e-06	0.0461827
4.03702	1.74753e-06	0.0401735
4.8626	1.74753e-06	0.0345131
5.85702	1.74753e-06	0.029348
7.0548	1.74753e-06	0.0247506
8.49753	1.74753e-06	0.0207348
10.2353	1.74753e-06	0.0172758
12.3285	1.74753e-06	0.0143274
14.8497	1.74753e-06	0.0118343
17.8865	1.74753e-06	0.00973968
21.5443	1.74753e-06	0.00798874
25.9502	1.74753e-06	0.0065305
31.2572	1.74753e-06	0.00531888
37.6494	1.74753e-06	0.00431344
45.3488	1.74753e-06	0.00347981
54.6228	1.74753e-06	0.00278953
65.7933	1.74753e-06	0.00221927
79.2483	1.74753e-06	0.00174991
95.4548	1.74753e-06	0.00136563
114.976	1.74753e-06	0.00105321
138.489	1.74753e-06	0.000801483
166.81	1.74753e-06	0.000600887
200.923	1.74753e-06	0.000443099
242.013	1.74753e-06	0.000320836
291.505	1.74753e-06	0.000227702
351.119	1.74753e-06	0.000158099
422.924	1.74753e-06	0.000107174
509.414	1.74753e-06	7.07774e-05
613.591	1.74753e-06	4.54271e-05
739.072	1.74753e-06	2.82656e-05
890.215	1.74753e-06	1.7005e-05
1072.27	1.74753e-06	9.86458e-06
1291.55	1.74753e-06	5.50185e-06
1555.68	1.74753e-06	2.9413e-06
1873.82	1.74753e-06	1.50234e-06
2257.02	1.74753e-06	7.3069e-07
2718.59	1.74753e-06	3.37273e-07
3274.55	1.74753e-06	1.47273e-07
3944.21	1.74753e-06	6.06608e-08
4750.81	1.74753e-06	2.35136e-08
5722.37	1.74753e-06	8.56493e-09
6892.61	1.74753e-06	2.93145e-09
8302.18	1.74753e-06	9.44606e-10
10000	1.74753e-06	2.87983e-10
0.0001	2.1049e-06	1.35525
0.00012045	2.1049e-06	1.33871
0.000145083	2.1049e-06	1.31729
0.000174753	2.1049e-06	1.29048
0.00021049	2.1049e-06	1.25822
0.000253536	2.1049e-06	1.22089
0.000305386	2.1049e-06	1.17918
0.000367838	2.1049e-06	1.13373
0.000443062	2.1049e-06	1.08481
0.00053367	2.1049e-06	1.03233
0.000642807	2.1049e-06	0.97596
0.000774264	2.1049e-06	0.915675
0.000932603	2.1049e-06	0.852094
0.00112332	2.1049e-06	0.786676
0.00135305	2.1049e-06	0.721509
0.00162975	2.1049e-06	0.658821
0.00196304	2.1049e-06	0.600411
0.00236449	2.1049e-06	0.547288
0.00284804	2.1049e-06	0.49961
0.00343047	2.1049e-06	0.456901
0.00413201	2.1049e-06	0.41839
0.00497702	2.1049e-06	0.383325
0.00599484	2.1049e-06	0.351158
0.00722081	2.1049e-06	0.321575
0.00869749	2.1049e-06	0.294418
0.0104762	2.1049e-06	0.269575
0.0126186	2.1049e-06	0.246922
0.0151991	2.1049e-06	0.22632
0.0183074	2.1049e-06	0.207631
0.0220513	2.1049e-06	0.190731
0.0265609	2.1049e-06	0.175509
0.0319927	2.1049e-06	0.161864
0.0385353	2.1049e-06	0.149701
0.0464159	2.1049e-06	0.138937
0.0559081	2.1049e-06	0.129492
0.0673415	2.1049e-06	0.121289
0.0811131	2.1049e-06	0.114248
0.097701	2.1049e-06	0.108279
0.117681	2.1049e-06	0.103284
0.141747	2.1049e-06	0.0991537
0.170735	2.1049e-06	0.0957711
0.205651	2.1049e-06	0.0930172
0.247708	2.1049e-06	0.0907736
0.298365	2.1049e-06	0.0889233
0.359381	2.1049e-06	0.087349
0.432876	2.1049e-06	0.0859303
0.521401	2.1049e-06	0.0845408
0.628029	2.1049e-06	0.0830449
0.756463	2.1049e-06	0.0812961
0.911163	2.1049e-06	0.0791399
1.0975	2.1049e-06	0.076423
1.32194	2.1049e-06	0.0730142
1.59228	2.1049e-06	0.0688363
1.91791	2.1049e-06	0.0638999
2.31013	2.1049e-06	0.0583247
2.78256	2.1049e-06	0.0523295
3.3516	2.1049e-06	0.0461895
4.03702	2.1049e-06	0.0401777
4.8626	2.1049e-06	0.0345155
5.85702	2.1049e-06	0.0293494
7.0548	2.1049e-06	0.0247515
8.49753	2.1049e-06	0.0207354
10.2353	2.1049e-06	0.0172761
12.3285	2.1049e-06	0.0143276
14.8497	2.1049e-06	0.0118344
17.8865	2.1049e-06	0.00973975
21.5443	2.1049e-06	0.00798878
25.9502	2.1049e-06	0.00653052
31.2572	2.1049e-06	0.0053189
37.6494	2.1049e-06	0.00431345
45.3488	2.1049e-06	0.00347982
54.6228	2.1049e-06	0.00278953
65.7933	2.1049e-06	0.00221927
79.2483	2.1049e-06	0.00174991
95.4548	2.1049e-06	0.00136562
114.976	2.1049e-06	0.00105321
138.489	2.1049e-06	0.000801483
166.81	2.1049e-06	0.000600886
200.923	2.1049e-06	0.000443099
242.013	2.1049e-06	0.000320836
291.505	2.1049e-06	0.000227702
351.119	2.1049e-06	0.000158099
422.924	2.1049e-06	0.000107174
509.414	2.1049e-06	7.07774e-05
613.591	2.1049e-06	4.54271e-05
739.072	2.1049e-06	2.82656e-05
890.215	2.1049e-06	1.7005e-05
1072.27	2.1049e-06	9.86458e-06
1291.55	2.1049e-06	5.50184e-06
1555.68	2.1049e-06	2.9413e-06
1873.82	2.1049e-06	1.50234e-06
2257.02	2.1049e-06	7.3069e-07
2718.59	2.1049e-06	3.37273e-07
3274.55	2.1049e-06	1.47273e-07
3944.21	2.1049e-06	6.06608e-08
4750.81	2.1049e-06	2.35136e-08
5722.37	2.1049e-06	8.56493e-09
6892.61	2.1049e-06	2.93145e-09
8302.18	2.1049e-06	9.44606e-10
10000	2.1049e-06	2.87983e-10
0.0001	2.53536e-06	1.36764
0.00012045	2.53536e-06	1.35525
0.000145083	2.53536e-06	1.33871
0.000174753	2.53536e-06	1.31729
0.00021049	2.53536e-06	1.29048
0.000253536	2.53536e-06	1.25822
0.000305386	2.53536e-06	1.22089
0.000367838	2.53536e-06	1.17918
0.000443062	2.53536e-06	1.13372
0.00053367	2.53536e-06	1.08481
0.000642807	2.53536e-06	1.03232
0.000774264	2.53536e-06	0.975957
0.000932603	2.53536e-06	0.915671
0.00112332	2.53536e-06	0.85209
0.00135305	2.53536e-06	0.786672
0.00162975	2.53536e-06	0.721505
0.00196304	2.53536e-06	0.658817
0.00236449	2.53536e-06	0.600407
0.00284804	2.53536e-06	0.547283
0.00343047	2.53536e-06	0.499605
0.00413201	2.53536e-06	0.456896
0.00497702	2.53536e-06	0.418386
0.00599484	2.53536e-06	0.38332
0.00722081	2.53536e-06	0.351152
0.00869749	2.53536e-06	0.321569
0.0104762	2.53536e-06	0.294412
0.0126186	2.53536e-06	0.269569
0.0151991	2.53536e-06	0.246916
0.0183074	2.53536e-06	0.226313
0.0220513	2.53536e-06	0.207623
0.0265609	2.53536e-06	0.190722
0.0319927	2.53536e-06	0.175499
0.0385353	2.53536e-06	0.161851
0.0464159	2.53536e-06	0.149686
0.0559081	2.53536e-06	0.138918
0.0673415	2.53536e-06	0.129468
0.0811131	2.53536e-06	0.121259
0.097701	2.53536e-06	0.114207
0.117681	2.53536e-06	0.108225
0.141747	2.53536e-06	0.103212
0.170735	2.53536e-06	0.0990545
0.205651	2.53536e-06	0.0956339
0.247708	2.53536e-06	0.0928261
0.298365	2.53536e-06	0.0905061
0.359381	2.53536e-06	0.0885475
0.432876	2.53536e-06	0.0868209
0.521401	2.53536e-06	0.0851901
0.628029	2.53536e-06	0.0835094
0.756463	2.53536e-06	0.0816225
0.911163	2.53536e-06	0.0793652
1.0975	2.53536e-06	0.0765758
1.32194	2.53536e-06	0.0731159
1.59228	2.53536e-06	0.0689027
1.91791	2.53536e-06	0.0639424
2.31013	2.53536e-06	0.0583515
2.78256	2.53536e-06	0.0523461
3.3516	2.53536e-06	0.0461996
4.03702	2.53536e-06	0.0401837
4.8626	2.53536e-06	0.0345191
5.85702	2.53536e-06	0.0293515
7.0548	2.53536e-06	0.0247527
8.49753	2.53536e-06	0.0207361
10.2353	2.53536e-06	0.0172766
12.3285	2.53536e-06	0.0143278
14.8497	2.53536e-06	0.0118346
17.8865	2.53536e-06	0.00973984
21.5443	2.53536e-06	0.00798883
25.9502	2.53536e-06	0.00653056
31.2572	2.53536e-06	0.00531891
37.6494	2.53536e-06	0.00431346
45.3488	2.53536e-06	0.00347982
54.6228	2.53536e-06	0.00278953
65.7933	2.53536e-06	0.00221927
79.2483	2.53536e-06	0.00174991
95.4548	2.53536e-06	0.00136562
114.976	2.53536e-06	0.0010532
138.489	2.53536e-06	0.000801482
166.81	2.53536e-06	0.000600886
200.923	2.53536e-06	0.000443099
242.013	2.53536e-06	0.000320836
291.505	2.53536e-06	0.000227701
351.119	2.53536e-06	0.000158099
422.924	2.53536e-06	0.000107174
509.414	2.53536e-06	7.07773e-05
613.591	2.53536e-06	4.54271e-05
739.072	2.53536e-06	2.82656e-05
890.215	2.53536e-06	1.7005e-05
1072.27	2.53536e-06	9.86457e-06
1291.55	2.53536e-06	5.50184e-06
1555.68	2.53536e-06	2.9413e-06
1873.82	2.53536e-06	1.50234e-06
2257.02	2.53536e-06	7.3069e-07
2718.59	2.53536e-06	3.37273e-07
3274.55	2.53536e-06	1.47273e-07
3944.21	2.53536e-06	6.06608e-08
4750.81	2.53536e-06	2.35136e-08
5722.37	2.53536e-06	8.56493e-09
6892.61	2.53536e-06	2.93145e-09
8302.18	2.53536e-06	9.44606e-10
10000	2.53536e-06	2.87983e-10
0.0001	3.05386e-06	1.37673
0.00012045	3.05386e-06	1.36764
0.000145083	3.05386e-06	1.35525
0.000174753	3.05386e-06	1.33871
0.00021049	3.05386e-06	1.31729
0.000253536	3.05386e-06	1.29048
0.000305386	3.05386e-06	1.25822
0.000367838	3.05386e-06	1.22089
0.000443062	3.05386e-06	1.17918
0.00053367	3.05386e-06	1.13372
0.000642807	3.05386e-06	1.08481
0.000774264	3.05386e-06	1.03232
0.000932603	3.05386e-06	0.975953
0.00112332	3.05386e-06	0.915667
0.00135305	3.05386e-06	0.852086
0.00162975	3.05386e-06	0.786667
0.00196304	3.05386e-06	0.7215
0.00236449	3.05386e-06	0.658811
0.00284804	3.05386e-06	0.600401
0.00343047	3.05386e-06	0.547277
0.00413201	3.05386e-06	0.499599
0.00497702	3.05386e-06	0.45689
0.00599484	3.05386e-06	0.418379
0.00722081	3.05386e-06	0.383314
0.00869749	3.05386e-06	0.351146
0.0104762	3.05386e-06	0.321562
0.0126186	3.05386e-06	0.294405
0.0151991	3.05386e-06	0.269561
0.0183074	3.05386e-06	0.246907
0.0220513	3.05386e-06	0.226304
0.0265609	3.05386e-06	0.207612
0.0319927	3.05386e-06	0.19071
0.0385353	3.05386e-06	0.175485
0.0464159	3.05386e-06	0.161834
0.0559081	3.05386e-06	0.149665
0.0673415	3.05386e-06	0.138892
0.0811131	3.05386e-06	0.129435
0.097701	3.05386e-06	0.121215
0.117681	3.05386e-06	0.11415
0.141747	3.05386e-06	0.108149
0.170735	3.05386e-06	0.103108
0.205651	3.05386e-06	0.0989118
0.247708	3.05386e-06	0.0954367
0.298365	3.05386e-06	0.0925518
0.359381	3.05386e-06	0.0901229
0.432876	3.05386e-06	0.0880116
0.521401	3.05386e-06	0.0860724
0.628029	3.05386e-06	0.0841501
0.756463	3.05386e-06	0.0820785
0.911163	3.05386e-06	0.0796833
1.0975	3.05386e-06	0.0767934
1.32194	3.05386e-06	0.0732618
1.59228	3.05386e-06	0.0689985
1.91791	3.05386e-06	0.0640041
2.31013	3.05386e-06	0.0583903
2.78256	3.05386e-06	0.0523701
3.3516	3.05386e-06	0.0462143
4.03702	3.05386e-06	0.0401925
4.8626	3.05386e-06	0.0345244
5.85702	3.05386e-06	0.0293547
7.0548	3.05386e-06	0.0247546
8.49753	3.05386e-06	0.0207372
10.2353	3.05386e-06	0.0172772
12.3285	3.05386e-06	0.0143282
14.8497	3.05386e-06	0.0118348
17.8865	3.05386e-06	0.00973997
21.5443	3.05386e-06	0.00798891
25.9502	3.05386e-06	0.0065306
31.2572	3.05386e-06	0.00531894
37.6494	3.05386e-06	0.00431347
45.3488	3.05386e-06	0.00347983
54.6228	3.05386e-06	0.00278953
65.7933	3.05386e-06	0.00221927
79.2483	3.05386e-06	0.00174991
95.4548	3.05386e-06	0.00136563
114.976	3.05386e-06	0.0010532
138.489	3.05386e-06	0.000801482
166.81	3.05386e-06	0.000600886
200.923	3.05386e-06	0.000443099
242.013	3.05386e-06	0.000320836
291.505	3.05386e-06	0.000227701
351.119	3.05386e-06	0.000158099
422.924	3.05386e-06	0.000107174
509.414	3.05386e-06	7.07773e-05
613.591	3.05386e-06	4.5427e-05
739.072	3.05386e-06	2.82656e-05
890.215	3.05386e-06	1.7005e-05
1072.27	3.05386e-06	9.86457e-06
1291.55	3.05386e-06	5.50184e-06
1555.68	3.05386e-06	2.9413e-06
1873.82	3.05386e-06	1.50234e-06
2257.02	3.05386e-06	7.3069e-07
2718.59	3.05386e-06	3.37273e-07
3274.55	3.05386e-06	1.47273e-07
3944.21	3.05386e-06	6.06607e-08
4750.81	3.05386e-06	2.35136e-08
5722.37	3.05386e-06	8.56492e-09
6892.61	3.05386e-06	2.93145e-09
8302.18	3.05386e-06	9.44606e-10
10000	3.05386e-06	2.87983e-10
0.0001	3.67838e-06	1.38327
0.00012045	3.67838e-06	1.37673
0.000145083	3.67838e-06	1.36764
0.000174753	3.67838e-06	1.35524
0.00021049	3.67838e-06	1.33871
0.000253536	3.67838e-06	1.31729
0.000305386	3.67838e-06	1.29048
0.000367838	3.67838e-06	1.25822
0.000443062	3.67838e-06	1.22089
0.00053367	3.67838e-06	1.17918
0.000642807	3.67838e-06	1.13372
0.000774264	3.67838e-06	1.08481
0.000932603	3.67838e-06	1.03232
0.00112332	3.67838e-06	0.975949
0.00135305	3.67838e-06	0.915662
0.00162975	3.67838e-06	0.852081
0.00196304	3.67838e-06	0.786661
0.00236449	3.67838e-06	0.721494
0.00284804	3.67838e-06	0.658805
0.00343047	3.67838e-06	0.600395
0.00413201	3.67838e-06	0.547271
0.00497702	3.67838e-06	0.499592
0.00599484	3.67838e-06	0.456883
0.00722081	3.67838e-06	0.418372
0.00869749	3.67838e-06	0.383306
0.0104762	3.67838e-06	0.351138
0.0126186	3.67838e-06	0.321554
0.0151991	3.67838e-06	0.294396
0.0183074	3.67838e-06	0.269551
0.0220513	3.67838e-06	0.246896
0.0265609	3.67838e-06	0.226291
0.0319927	3.67838e-06	0.207598
0.0385353	3.67838e-06	0.190694
0.0464159	3.67838e-06	0.175465
0.0559081	3.67838e-06	0.161811
0.0673415	3.67838e-06	0.149636
0.0811131	3.67838e-06	0.138856
0.097701	3.67838e-06	0.129388
0.117681	3.67838e-06	0.121154
0.141747	3.67838e-06	0.114068
0.170735	3.67838e-06	0.108039
0.205651	3.67838e-06	0.102958
0.247708	3.67838e-06	0.0987071
0.298365	3.67838e-06	0.0951539
0.359381	3.67838e-06	0.0921592
0.432876	3.67838e-06	0.0895766
0.521401	3.67838e-06	0.087252
0.628029	3.67838e-06	0.0850209
0.756463	3.67838e-06	0.0827076
0.911163	3.67838e-06	0.0801279
1.0975	3.67838e-06	0.0771007
1.32194	3.67838e-06	0.0734697
1.59228	3.67838e-06	0.069136
1.91791	3.67838e-06	0.064093
2.31013	3.67838e-06	0.0584467
2.78256	3.67838e-06	0.0524051
3.3516	3.67838e-06	0.0462356
4.03702	3.67838e-06	0.0402054
4.8626	3.67838e-06	0.034532
5.85702	3.67838e-06	0.0293592
7.0548	3.67838e-06	0.0247572
8.49753	3.67838e-06	0.0207388
10.2353	3.67838e-06	0.0172781
12.3285	3.67838e-06	0.0143288
14.8497	3.67838e-06	0.0118351
17.8865	3.67838e-06	0.00974016
21.5443	3.67838e-06	0.00798902
25.9502	3.67838e-06	0.00653066
31.2572	3.67838e-06	0.00531898
37.6494	3.67838e-06	0.0043135
45.3488	3.67838e-06	0.00347984
54.6228	3.67838e-06	0.00278954
65.7933	3.67838e-06	0.00221927
79.2483	3.67838e-06	0.00174991
95.4548	3.67838e-06	0.00136563
114.976	3.67838e-06	0.0010532
138.489	3.67838e-06	0.000801482
166.81	3.67838e-06	0.000600885
200.923	3.67838e-06	0.000443098
242.013	3.67838e-06	0.000320835
291.505	3.67838e-06	0.000227701
351.119	3.67838e-06	0.000158099
422.924	3.67838e-06	0.000107174
509.414	3.67838e-06	7.07772e-05
613.591	3.67838e-06	4.5427e-05
739.072	3.67838e-06	2.82655e-05
890.215	3.67838e-06	1.7005e-05
1072.27	3.67838e-06	9.86456e-06
1291.55	3.67838e-06	5.50184e-06
1555.68	3.67838e-06	2.9413e-06
1873.82	3.67838e-06	1.50233e-06
2257.02	3.67838e-06	7.30689e-07
2718.59	3.67838e-06	3.37273e-07
3274.55	3.67838e-06	1.47273e-07
3944.21	3.67838e-06	6.06607e-08
4750.81	3.67838e-06	2.35136e-08
5722.37	3.67838e-06	8.56492e-09
6892.61	3.67838e-06	2.93145e-09
8302.18	3.67838e-06	9.44606e-10
10000	3.67838e-06	2.87983e-10
0.0001	4.43062e-06	1.38792
0.00012045	4.43062e-06	1.38327
0.000145083	4.43062e-06	1.37672
0.000174753	4.43062e-06	1.36764
0.00021049	4.43062e-06	1.35524
0.000253536	4.43062e-06	1.33871
0.000305386	4.43062e-06	1.31729
0.000367838	4.43062e-06	1.29048
0.000443062	4.43062e-06	1.25822
0.00053367	4.43062e-06	1.22089
0.000642807	4.43062e-06	1.17917
0.000774264	4.43062e-06	1.13372
0.000932603	4.43062e-06	1.0848
0.00112332	4.43062e-06	1.03231
0.00135305	4.43062e-06	0.975944
0.00162975	4.43062e-06	0.915657
0.00196304	4.43062e-06	0.852074
0.00236449	4.43062e-06	0.786654
0.00284804	4.43062e-06	0.721487
0.00343047	4.43062e-06	0.658797
0.00413201	4.43062e-06	0.600387
0.00497702	4.43062e-06	0.547262
0.00599484	4.43062e-06	0.499584
0.00722081	4.43062e-06	0.456874
0.00869749	4.43062e-06	0.418363
0.0104762	4.43062e-06	0.383297
0.0126186	4.43062e-06	0.351128
0.0151991	4.43062e-06	0.321543
0.0183074	4.43062e-06	0.294384
0.0220513	4.43062e-06	0.269538
0.0265609	4.43062e-06	0.246882
0.0319927	4.43062e-06	0.226275
0.0385353	4.43062e-06	0.20758
0.0464159	4.43062e-06	0.190672
0.0559081	4.43062e-06	0.175439
0.0673415	4.43062e-06	0.161779
0.0811131	4.43062e-06	0.149596
0.097701	4.43062e-06	0.138804
0.117681	4.43062e-06	0.129321
0.141747	4.43062e-06	0.121066
0.170735	4.43062e-06	0.113952
0.205651	4.43062e-06	0.107881
0.247708	4.43062e-06	0.102744
0.298365	4.43062e-06	0.0984136
0.359381	4.43062e-06	0.0947493
0.432876	4.43062e-06	0.0915996
0.521401	4.43062e-06	0.0888026
0.628029	4.43062e-06	0.0861852
0.756463	4.43062e-06	0.0835626
0.911163	4.43062e-06	0.0807413
1.0975	4.43062e-06	0.0775303
1.32194	4.43062e-06	0.0737633
1.59228	4.43062e-06	0.0693319
1.91791	4.43062e-06	0.0642206
2.31013	4.43062e-06	0.0585279
2.78256	4.43062e-06	0.0524558
3.3516	4.43062e-06	0.0462666
4.03702	4.43062e-06	0.0402241
4.8626	4.43062e-06	0.0345432
5.85702	4.43062e-06	0.0293658
7.0548	4.43062e-06	0.0247611
8.49753	4.43062e-06	0.020741
10.2353	4.43062e-06	0.0172795
12.3285	4.43062e-06	0.0143295
14.8497	4.43062e-06	0.0118356
17.8865	4.43062e-06	0.00974043
21.5443	4.43062e-06	0.00798917
25.9502	4.43062e-06	0.00653075
31.2572	4.43062e-06	0.00531903
37.6494	4.43062e-06	0.00431352
45.3488	4.43062e-06	0.00347986
54.6228	4.43062e-06	0.00278955
65.7933	4.43062e-06	0.00221928
79.2483	4.43062e-06	0.00174991
95.4548	4.43062e-06	0.00136563
114.976	4.43062e-06	0.0010532
138.489	4.43062e-06	0.000801481
166.81	4.43062e-06	0.000600885
200.923	4.43062e-06	0.000443098
242.013	4.43062e-06	0.000320835
291.505	4.43062e-06	0.000227701
351.119	4.43062e-06	0.000158098
422.924	4.43062e-06	0.000107174
509.414	4.43062e-06	7.07771e-05
613.591	4.43062e-06	4.54269e-05
739.072	4.43062e-06	2.82655e-05
890.215	4.43062e-06	1.7005e-05
1072.27	4.43062e-06	9.86455e-06
1291.55	4.43062e-06	5.50183e-06
1555.68	4.43062e-06	2.9413e-06
1873.82	4.43062e-06	1.50233e-06
2257.02	4.43062e-06	7.30689e-07
2718.59	4.43062e-06	3.37273e-07
3274.55	4.43062e-06	1.47273e-07
3944.21	4.43062e-06	6.06607e-08
4750.81	4.43062e-06	2.35136e-08
5722.37	4.43062e-06	8.56492e-09
6892.61	4.43062e-06	2.93145e-09
8302.18	4.43062e-06	9.44605e-10
10000	4.43062e-06	2.87982e-10
0.0001	5.3367e-06	1.3912
0.00012045	5.3367e-06	1.38792
0.000145083	5.3367e-06	1.38327
0.000174753	5.3367e-06	1.37672
0.00021049	5.3367e-06	1.36764
0.000253536	5.3367e-06	1.35524
0.000305386	5.3367e-06	1.33871
0.000367838	5.3367e-06	1.31729
0.000443062	5.3367e-06	1.29048
0.00053367	5.3367e-06	1.25821
0.000642807	5.3367e-06	1.22088
0.000774264	5.3367e-06	1.17917
0.000932603	5.3367e-06	1.13371
0.00112332	5.3367e-06	1.0848
0.00135305	5.3367e-06	1.03231
0.00162975	5.3367e-06	0.975938
0.00196304	5.3367e-06	0.91565
0.00236449	5.3367e-06	0.852066
0.00284804	5.3367e-06	0.786646
0.00343047	5.3367e-06	0.721478
0.00413201	5.3367e-06	0.658788
0.00497702	5.3367e-06	0.600377
0.00599484	5.3367e-06	0.547252
0.00722081	5.3367e-06	0.499573
0.00869749	5.3367e-06	0.456864
0.0104762	5.3367e-06	0.418352
0.0126186	5.3367e-06	0.383285
0.0151991	5.3367e-06	0.351115
0.0183074	5.3367e-06	0.321529
0.0220513	5.3367e-06	0.294369
0.0265609	5.3367e-06	0.269522
0.0319927	5.3367e-06	0.246864
0.0385353	5.3367e-06	0.226254
0.0464159	5.3367e-06	0.207555
0.0559081	5.3367e-06	0.190642
0.0673415	5.3367e-06	0.175403
0.0811131	5.3367e-06	0.161734
0.097701	5.3367e-06	0.149539
0.117681	5.3367e-06	0.138731
0.141747	5.3367e-06	0.129226
0.170735	5.3367e-06	0.120941
0.205651	5.3367e-06	0.113784
0.247708	5.3367e-06	0.107656
0.298365	5.3367e-06	0.102438
0.359381	5.3367e-06	0.0979939
0.432876	5.3367e-06	0.0941727
0.521401	5.3367e-06	0.0908069
0.628029	5.3367e-06	0.0877157
0.756463	5.3367e-06	0.0847059
0.911163	5.3367e-06	0.0815751
1.0975	5.3367e-06	0.0781231
1.32194	5.3367e-06	0.0741738
1.59228	5.3367e-06	0.0696087
1.91791	5.3367e-06	0.0644025
2.31013	5.3367e-06	0.0586444
2.78256	5.3367e-06	0.0525288
3.3516	5.3367e-06	0.0463115
4.03702	5.3367e-06	0.0402512
4.8626	5.3367e-06	0.0345593
5.85702	5.3367e-06	0.0293753
7.0548	5.3367e-06	0.0247667
8.49753	5.3367e-06	0.0207443
10.2353	5.3367e-06	0.0172814
12.3285	5.3367e-06	0.0143306
14.8497	5.3367e-06	0.0118362
17.8865	5.3367e-06	0.00974081
21.5443	5.3367e-06	0.00798939
25.9502	5.3367e-06	0.00653088
31.2572	5.3367e-06	0.0053191
37.6494	5.3367e-06	0.00431356
45.3488	5.3367e-06	0.00347988
54.6228	5.3367e-06	0.00278956
65.7933	5.3367e-06	0.00221928
79.2483	5.3367e-06	0.00174991
95.4548	5.3367e-06	0.00136563
114.976	5.3367e-06	0.0010532
138.489	5.3367e-06	0.000801481
166.81	5.3367e-06	0.000600884
200.923	5.3367e-06	0.000443098
242.013	5.3367e-06	0.000320835
291.505	5.3367e-06	0.0002277
351.119	5.3367e-06	0.000158098
422.924	5.3367e-06	0.000107174
509.414	5.3367e-06	7.0777e-05
613.591	5.3367e-06	4.54269e-05
739.072	5.3367e-06	2.82655e-05
890.215	5.3367e-06	1.7005e-05
1072.27	5.3367e-06	9.86454e-06
1291.55	5.3367e-06	5.50183e-06
1555.68	5.3367e-06	2.94129e-06
1873.82	5.3367e-06	1.50233e-06
2257.02	5.3367e-06	7.30688e-07
2718.59	5.3367e-06	3.37272e-07
3274.55	5.3367e-06	1.47273e-07
3944.21	5.3367e-06	6.06607e-08
4750.81	5.3367e-06	2.35136e-08
5722.37	5.3367e-06	8.56491e-09
6892.61	5.3367e-06	2.93145e-09
8302.18	5.3367e-06	9.44605e-10
10000	5.3367e-06	2.87982e-10
0.0001	6.42807e-06	1.39349
0.00012045	6.42807e-06	1.3912
0.000145083	6.42807e-06	1.38792
0.000174753	6.42807e-06	1.38327
0.00021049	6.42807e-06	1.37672
0.000253536	6.42807e-06	1.36764
0.000305386	6.42807e-06	1.35524
0.000367838	6.42807e-06	1.33871
0.000443062	6.42807e-06	1.31728
0.00053367	6.42807e-06	1.29048
0.000642807	6.42807e-06	1.25821
0.000774264	6.42807e-06	1.22088
0.000932603	6.42807e-06	1.17917
0.00112332	6.42807e-06	1.13371
0.00135305	6.42807e-06	1.08479
0.00162975	6.42807e-06	1.0323
0.00196304	6.42807e-06	0.97593
0.00236449	6.42807e-06	0.915641
0.00284804	6.42807e-06	0.852057
0.00343047	6.42807e-06	0.786635
0.00413201	6.42807e-06	0.721467
0.00497702	6.42807e-06	0.658776
0.00599484	6.42807e-06	0.600365
0.00722081	6.42807e-06	0.54724
0.00869749	6.42807e-06	0.499561
0.0104762	6.42807e-06	0.45685
0.0126186	6.42807e-06	0.418338
0.0151991	6.42807e-06	0.38327
0.0183074	6.42807e-06	0.351099
0.0220513	6.42807e-06	0.321512
0.0265609	6.42807e-06	0.29435
0.0319927	6.42807e-06	0.269501
0.0385353	6.42807e-06	0.246839
0.0464159	6.42807e-06	0.226226
0.0559081	6.42807e-06	0.207521
0.0673415	6.42807e-06	0.190601
0.0811131	6.42807e-06	0.175353
0.097701	6.42807e-06	0.161671
0.117681	6.42807e-06	0.149459
0.141747	6.42807e-06	0.138628
0.170735	6.42807e-06	0.129091
0.205651	6.42807e-06	0.120761
0.247708	6.42807e-06	0.113545
0.298365	6.42807e-06	0.107333
0.359381	6.42807e-06	0.101999
0.432876	6.42807e-06	0.0973963
0.521401	6.42807e-06	0.0933565
0.628029	6.42807e-06	0.0896942
0.756463	6.42807e-06	0.086209
0.911163	6.42807e-06	0.0826902
1.0975	6.42807e-06	0.078929
1.32194	6.42807e-06	0.0747403
1.59228	6.42807e-06	0.0699956
1.91791	6.42807e-06	0.0646594
2.31013	6.42807e-06	0.0588105
2.78256	6.42807e-06	0.0526335
3.3516	6.42807e-06	0.0463761
4.03702	6.42807e-06	0.0402903
4.8626	6.42807e-06	0.0345827
5.85702	6.42807e-06	0.0293892
7.0548	6.42807e-06	0.0247748
8.49753	6.42807e-06	0.0207491
10.2353	6.42807e-06	0.0172842
12.3285	6.42807e-06	0.0143323
14.8497	6.42807e-06	0.0118372
17.8865	6.42807e-06	0.00974135
21.5443	6.42807e-06	0.00798971
25.9502	6.42807e-06	0.00653106
31.2572	6.42807e-06	0.0053192
37.6494	6.42807e-06	0.00431362
45.3488	6.42807e-06	0.00347991
54.6228	6.42807e-06	0.00278958
65.7933	6.42807e-06	0.00221929
79.2483	6.42807e-06	0.00174992
95.4548	6.42807e-06	0.00136563
114.976	6.42807e-06	0.0010532
138.489	6.42807e-06	0.000801481
166.81	6.42807e-06	0.000600884
200.923	6.42807e-06	0.000443097
242.013	6.42807e-06	0.000320834
291.505	6.42807e-06	0.0002277
351.119	6.42807e-06	0.000158098
422.924	6.42807e-06	0.000107173
509.414	6.42807e-06	7.07769e-05
613.591	6.42807e-06	4.54268e-05
739.072	6.42807e-06	2.82654e-05
890.215	6.42807e-06	1.70049e-05
1072.27	6.42807e-06	9.86453e-06
1291.55	6.42807e-06	5.50182e-06
1555.68	6.42807e-06	2.94129e-06
1873.82	6.42807e-06	1.50233e-06
2257.02	6.42807e-06	7.30688e-07
2718.59	6.42807e-06	3.37272e-07
3274.55	6.42807e-06	1.47273e-07
3944.21	6.42807e-06	6.06606e-08
4750.81	6.42807e-06	2.35135e-08
5722.37	6.42807e-06	8.56491e-09
6892.61	6.42807e-06	2.93145e-09
8302.18	6.42807e-06	9.44604e-10
10000	6.42807e-06	2.87982e-10
0.0001	7.74264e-06	1.39509
0.00012045	7.74264e-06	1.39349
0.000145083	7.74264e-06	1.39119
0.000174753	7.74264e-06	1.38792
0.00021049	7.74264e-06	1.38326
0.000253536	7.74264e-06	1.37672
0.000305386	7.74264e-06	1.36764
0.000367838	7.74264e-06	1.35524
0.000443062	7.74264e-06	1.33871
0.00053367	7.74264e-06	1.31728
0.000642807	7.74264e-06	1.29047
0.000774264	7.74264e-06	1.25821
0.000932603	7.74264e-06	1.22088
0.00112332	7.74264e-06	1.17916
0.00135305	7.74264e-06	1.1337
0.00162975	7.74264e-06	1.08479
0.00196304	7.74264e-06	1.03229
0.00236449	7.74264e-06	0.975921
0.00284804	7.74264e-06	0.915631
0.00343047	7.74264e-06	0.852045
0.00413201	7.74264e-06	0.786623
0.00497702	7.74264e-06	0.721453
0.00599484	7.74264e-06	0.658762
0.00722081	7.74264e-06	0.600351
0.00869749	7.74264e-06	0.547225
0.0104762	7.74264e-06	0.499545
0.0126186	7.74264e-06	0.456834
0.0151991	7.74264e-06	0.41832
0.0183074	7.74264e-06	0.383251
0.0220513	7.74264e-06	0.351079
0.0265609	7.74264e-06	0.32149
0.0319927	7.74264e-06	0.294325
0.0385353	7.74264e-06	0.269472
0.0464159	7.74264e-06	0.246807
0.0559081	7.74264e-06	0.226188
0.0673415	7.74264e-06	0.207475
0.0811131	7.74264e-06	0.190545
0.097701	7.74264e-06	0.175283
0.117681	7.74264e-06	0.161582
0.141747	7.74264e-06	0.149346
0.170735	7.74264e-06	0.138481
0.205651	7.74264e-06	0.128898
0.247708	7.74264e-06	0.120505
0.298365	7.74264e-06	0.113202
0.359381	7.74264e-06	0.106872
0.432876	7.74264e-06	0.101375
0.521401	7.74264e-06	0.0965504
0.628029	7.74264e-06	0.092211
0.756463	7.74264e-06	0.0881521
0.911163	7.74264e-06	0.0841562
1.0975	7.74264e-06	0.0800068
1.32194	7.74264e-06	0.0755105
1.59228	7.74264e-06	0.0705297
1.91791	7.74264e-06	0.0650186
2.31013	7.74264e-06	0.0590451
2.78256	7.74264e-06	0.0527826
3.3516	7.74264e-06	0.0464687
4.03702	7.74264e-06	0.0403467
4.8626	7.74264e-06	0.0346165
5.85702	7.74264e-06	0.0294092
7.0548	7.74264e-06	0.0247866
8.49753	7.74264e-06	0.0207559
10.2353	7.74264e-06	0.0172882
12.3285	7.74264e-06	0.0143346
14.8497	7.74264e-06	0.0118385
17.8865	7.74264e-06	0.00974213
21.5443	7.74264e-06	0.00799015
25.9502	7.74264e-06	0.00653132
31.2572	7.74264e-06	0.00531935
37.6494	7.74264e-06	0.0043137
45.3488	7.74264e-06	0.00347996
54.6228	7.74264e-06	0.0027896
65.7933	7.74264e-06	0.0022193
79.2483	7.74264e-06	0.00174992
95.4548	7.74264e-06	0.00136563
114.976	7.74264e-06	0.00105321
138.489	7.74264e-06	0.00080148
166.81	7.74264e-06	0.000600883
200.923	7.74264e-06	0.000443096
242.013	7.74264e-06	0.000320834
291.505	7.74264e-06	0.0002277
351.119	7.74264e-06	0.000158098
422.924	7.74264e-06	0.000107173
509.414	7.74264e-06	7.07768e-05
613.591	7.74264e-06	4.54267e-05
739.072	7.74264e-06	2.82654e-05
890.215	7.74264e-06	1.70049e-05
1072.27	7.74264e-06	9.86451e-06
1291.55	7.74264e-06	5.50181e-06
1555.68	7.74264e-06	2.94129e-06
1873.82	7.74264e-06	1.50233e-06
2257.02	7.74264e-06	7.30687e-07
2718.59	7.74264e-06	3.37272e-07
3274.55	7.74264e-06	1.47273e-07
3944.21	7.74264e-06	6.06606e-08
4750.81	7.74264e-06	2.35135e-08
5722.37	7.74264e-06	8.5649e-09
6892.61	7.74264e-06	2.93145e-09
8302.18	7.74264e-06	9.44604e-10
10000	7.74264e-06	2.87982e-10
0.0001	9.32603e-06	1.39619
0.00012045	9.32603e-06	1.39509
0.000145083	9.32603e-06	1.39349
0.000174753	9.32603e-06	1.39119
0.00021049	9.32603e-06	1.38792
0.000253536	9.32603e-06	1.38326
0.000305386	9.32603e-06	1.37672
0.000367838	9.32603e-06	1.36764
0.000443062	9.32603e-06	1.35524
0.00053367	9.32603e-06	1.3387
0.000642807	9.32603e-06	1.31728
0.000774264	9.32603e-06	1.29047
0.000932603	9.32603e-06	1.2582
0.00112332	9.32603e-06	1.22087
0.00135305	9.32603e-06	1.17916
0.00162975	9.32603e-06	1.13369
0.00196304	9.32603e-06	1.08478
0.00236449	9.32603e-06	1.03228
0.00284804	9.32603e-06	0.97591
0.00343047	9.32603e-06	0.915618
0.00413201	9.32603e-06	0.852031
0.00497702	9.32603e-06	0.786608
0.00599484	9.32603e-06	0.721437
0.00722081	9.32603e-06	0.658745
0.00869749	9.32603e-06	0.600333
0.0104762	9.32603e-06	0.547207
0.0126186	9.32603e-06	0.499526
0.0151991	9.32603e-06	0.456814
0.0183074	9.32603e-06	0.418299
0.0220513	9.32603e-06	0.383228
0.0265609	9.32603e-06	0.351053
0.0319927	9.32603e-06	0.321461
0.0385353	9.32603e-06	0.294293
0.0464159	9.32603e-06	0.269435
0.0559081	9.32603e-06	0.246764
0.0673415	9.32603e-06	0.226136
0.0811131	9.32603e-06	0.207412
0.097701	9.32603e-06	0.190467
0.117681	9.32603e-06	0.175185
0.141747	9.32603e-06	0.161458
0.170735	9.32603e-06	0.149185
0.205651	9.32603e-06	0.138271
0.247708	9.32603e-06	0.128622
0.298365	9.32603e-06	0.12014
0.359381	9.32603e-06	0.112714
0.432876	9.32603e-06	0.106216
0.521401	9.32603e-06	0.100493
0.628029	9.32603e-06	0.0953638
0.756463	9.32603e-06	0.0906238
0.911163	9.32603e-06	0.0860515
1.0975	9.32603e-06	0.081424
1.32194	9.32603e-06	0.0765407
1.59228	9.32603e-06	0.0712559
1.91791	9.32603e-06	0.0655144
2.31013	9.32603e-06	0.0593731
2.78256	9.32603e-06	0.0529933
3.3516	9.32603e-06	0.0466006
4.03702	9.32603e-06	0.0404275
4.8626	9.32603e-06	0.0346652
5.85702	9.32603e-06	0.0294381
7.0548	9.32603e-06	0.0248036
8.49753	9.32603e-06	0.0207659
10.2353	9.32603e-06	0.0172939
12.3285	9.32603e-06	0.0143379
14.8497	9.32603e-06	0.0118404
17.8865	9.32603e-06	0.00974325
21.5443	9.32603e-06	0.0079908
25.9502	9.32603e-06	0.00653169
31.2572	9.32603e-06	0.00531956
37.6494	9.32603e-06	0.00431382
45.3488	9.32603e-06	0.00348002
54.6228	9.32603e-06	0.00278964
65.7933	9.32603e-06	0.00221932
79.2483	9.32603e-06	0.00174993
95.4548	9.32603e-06	0.00136563
114.976	9.32603e-06	0.00105321
138.489	9.32603e-06	0.00080148
166.81	9.32603e-06	0.000600883
200.923	9.32603e-06	0.000443096
242.013	9.32603e-06	0.000320833
291.505	9.32603e-06	0.000227699
351.119	9.32603e-06	0.000158097
422.924	9.32603e-06	0.000107173
509.414	9.32603e-06	7.07766e-05
613.591	9.32603e-06	4.54266e-05
739.072	9.32603e-06	2.82653e-05
890.215	9.32603e-06	1.70049e-05
1072.27	9.32603e-06	9.8645e-06
1291.55	9.32603e-06	5.5018e-06
1555.68	9.32603e-06	2.94128e-06
1873.82	9.32603e-06	1.50233e-06
2257.02	9.32603e-06	7.30686e-07
2718.59	9.32603e-06	3.37271e-07
3274.55	9.32603e-06	1.47273e-07
3944.21	9.32603e-06	6.06605e-08
4750.81	9.32603e-06	2.35135e-08
5722.37	9.32603e-06	8.56489e-09
6892.61	9.32603e-06	2.93144e-09
8302.18	9.32603e-06	9.44603e-10
10000	9.32603e-06	2.87982e-10
0.0001	1.12332e-05	1.39696
0.00012045	1.12332e-05	1.39619
0.000145083	1.12332e-05	1.39508
0.000174753	1.12332e-05	1.39349
0.00021049	1.12332e-05	1.39119
0.000253536	1.12332e-05	1.38792
0.000305386	1.12332e-05	1.38326
0.000367838	1.12332e-05	1.37672
0.000443062	1.12332e-05	1.36763
0.00053367	1.12332e-05	1.35524
0.000642807	1.12332e-05	1.3387
0.000774264	1.12332e-05	1.31728
0.000932603	1.12332e-05	1.29047
0.00112332	1.12332e-05	1.2582
0.00135305	1.12332e-05	1.22087
0.00162975	1.12332e-05	1.17915
0.00196304	1.12332e-05	1.13369
0.00236449	1.12332e-05	1.08477
0.00284804	1.12332e-05	1.03227
0.00343047	1.12332e-05	0.975896
0.00413201	1.12332e-05	0.915603
0.00497702	1.12332e-05	0.852014
0.00599484	1.12332e-05	0.786589
0.00722081	1.12332e-05	0.721417
0.00869749	1.12332e-05	0.658725
0.0104762	1.12332e-05	0.600311
0.0126186	1.12332e-05	0.547184
0.0151991	1.12332e-05	0.499502
0.0183074	1.12332e-05	0.456788
0.0220513	1.12332e-05	0.418271
0.0265609	1.12332e-05	0.383198
0.0319927	1.12332e-05	0.35102
0.0385353	1.12332e-05	0.321424
0.0464159	1.12332e-05	0.29425
0.0559081	1.12332e-05	0.269386
0.0673415	1.12332e-05	0.246705
0.0811131	1.12332e-05	0.226065
0.097701	1.12332e-05	0.207325
0.117681	1.12332e-05	0.190359
0.141747	1.12332e-05	0.175048
0.170735	1.12332e-05	0.161282
0.205651	1.12332e-05	0.148957
0.247708	1.12332e-05	0.137973
0.298365	1.12332e-05	0.12823
0.359381	1.12332e-05	0.119619
0.432876	1.12332e-05	0.11202
0.521401	1.12332e-05	0.105289
0.628029	1.12332e-05	0.0992556
0.756463	1.12332e-05	0.0937202
0.911163	1.12332e-05	0.0884625
1.0975	1.12332e-05	0.0832562
1.32194	1.12332e-05	0.0778953
1.59228	1.12332e-05	0.0722273
1.91791	1.12332e-05	0.0661886
2.31013	1.12332e-05	0.0598258
2.78256	1.12332e-05	0.0532879
3.3516	1.12332e-05	0.0467869
4.03702	1.12332e-05	0.0405425
4.8626	1.12332e-05	0.0347348
5.85702	1.12332e-05	0.0294796
7.0548	1.12332e-05	0.0248281
8.49753	1.12332e-05	0.0207802
10.2353	1.12332e-05	0.0173023
12.3285	1.12332e-05	0.0143428
14.8497	1.12332e-05	0.0118432
17.8865	1.12332e-05	0.00974486
21.5443	1.12332e-05	0.00799172
25.9502	1.12332e-05	0.00653221
31.2572	1.12332e-05	0.00531986
37.6494	1.12332e-05	0.00431399
45.3488	1.12332e-05	0.00348011
54.6228	1.12332e-05	0.00278969
65.7933	1.12332e-05	0.00221935
79.2483	1.12332e-05	0.00174995
95.4548	1.12332e-05	0.00136564
114.976	1.12332e-05	0.00105321
138.489	1.12332e-05	0.000801481
166.81	1.12332e-05	0.000600882
200.923	1.12332e-05	0.000443095
242.013	1.12332e-05	0.000320832
291.505	1.12332e-05	0.000227699
351.119	1.12332e-05	0.000158097
422.924	1.12332e-05	0.000107173
509.414	1.12332e-05	7.07765e-05
613.591	1.12332e-05	4.54265e-05
739.072	1.12332e-05	2.82653e-05
890.215	1.12332e-05	1.70048e-05
1072.27	1.12332e-05	9.86447e-06
1291.55	1.12332e-05	5.50179e-06
1555.68	1.12332e-05	2.94128e-06
1873.82	1.12332e-05	1.50232e-06
2257.02	1.12332e-05	7.30685e-07
2718.59	1.12332e-05	3.37271e-07
3274.55	1.12332e-05	1.47272e-07
3944.21	1.12332e-05	6.06604e-08
4750.81	1.12332e-05	2.35135e-08
5722.37	1.12332e-05	8.56489e-09
6892.61	1.12332e-05	2.93144e-09
8302.18	1.12332e-05	9.44603e-10
10000	1.12332e-05	2.87982e-10
0.0001	1.35305e-05	1.39749
0.00012045	1.35305e-05	1.39696
0.000145083	1.35305e-05	1.39619
0.000174753	1.35305e-05	1.39508
0.00021049	1.35305e-05	1.39349
0.000253536	1.35305e-05	1.39119
0.000305386	1.35305e-05	1.38791
0.000367838	1.35305e-05	1.38326
0.000443062	1.35305e-05	1.37672
0.00053367	1.35305e-05	1.36763
0.000642807	1.35305e-05	1.35523
0.000774264	1.35305e-05	1.3387
0.000932603	1.35305e-05	1.31727
0.00112332	1.35305e-05	1.29046
0.00135305	1.35305e-05	1.25819
0.00162975	1.35305e-05	1.22086
0.00196304	1.35305e-05	1.17914
0.00236449	1.35305e-05	1.13368
0.00284804	1.35305e-05	1.08476
0.00343047	1.35305e-05	1.03226
0.00413201	1.35305e-05	0.97588
0.00497702	1.35305e-05	0.915584
0.00599484	1.35305e-05	0.851994
0.00722081	1.35305e-05	0.786567
0.00869749	1.35305e-05	0.721393
0.0104762	1.35305e-05	0.658699
0.0126186	1.35305e-05	0.600284
0.0151991	1.35305e-05	0.547156
0.0183074	1.35305e-05	0.499472
0.0220513	1.35305e-05	0.456756
0.0265609	1.35305e-05	0.418237
0.0319927	1.35305e-05	0.38316
0.0385353	1.35305e-05	0.350977
0.0464159	1.35305e-05	0.321375
0.0559081	1.35305e-05	0.294194
0.0673415	1.35305e-05	0.269319
0.0811131	1.35305e-05	0.246625
0.097701	1.35305e-05	0.225967
0.117681	1.35305e-05	0.207204
0.141747	1.35305e-05	0.190206
0.170735	1.35305e-05	0.174854
0.205651	1.35305e-05	0.161032
0.247708	1.35305e-05	0.148633
0.298365	1.35305e-05	0.137548
0.359381	1.35305e-05	0.12767
0.432876	1.35305e-05	0.118879
0.521401	1.35305e-05	0.111039
0.628029	1.35305e-05	0.10399
0.756463	1.35305e-05	0.0975422
0.911163	1.35305e-05	0.0914827
1.0975	1.35305e-05	0.0855869
1.32194	1.35305e-05	0.0796466
1.59228	1.35305e-05	0.0735046
1.91791	1.35305e-05	0.0670905
2.31013	1.35305e-05	0.0604414
2.78256	1.35305e-05	0.0536943
3.3516	1.35305e-05	0.0470472
4.03702	1.35305e-05	0.0407049
4.8626	1.35305e-05	0.0348339
5.85702	1.35305e-05	0.0295391
7.0548	1.35305e-05	0.0248633
8.49753	1.35305e-05	0.0208009
10.2353	1.35305e-05	0.0173143
12.3285	1.35305e-05	0.0143497
14.8497	1.35305e-05	0.0118473
17.8865	1.35305e-05	0.00974717
21.5443	1.35305e-05	0.00799305
25.9502	1.35305e-05	0.00653297
31.2572	1.35305e-05	0.00532028
37.6494	1.35305e-05	0.00431423
45.3488	1.35305e-05	0.00348025
54.6228	1.35305e-05	0.00278976
65.7933	1.35305e-05	0.00221939
79.2483	1.35305e-05	0.00174996
95.4548	1.35305e-05	0.00136565
114.976	1.35305e-05	0.00105321
138.489	1.35305e-05	0.000801482
166.81	1.35305e-05	0.000600882
200.923	1.35305e-05	0.000443094
242.013	1.35305e-05	0.000320832
291.505	1.35305e-05	0.000227698
351.119	1.35305e-05	0.000158096
422.924	1.35305e-05	0.000107172
509.414	1.35305e-05	7.07762e-05
613.591	1.35305e-05	4.54264e-05
739.072	1.35305e-05	2.82652e-05
890.215	1.35305e-05	1.70048e-05
1072.27	1.35305e-05	9.86445e-06
1291.55	1.35305e-05	5.50178e-06
1555.68	1.35305e-05	2.94127e-06
1873.82	1.35305e-05	1.50232e-06
2257.02	1.35305e-05	7.30683e-07
2718.59	1.35305e-05	3.3727e-07
3274.55	1.35305e-05	1.47272e-07
3944.21	1.35305e-05	6.06603e-08
4750.81	1.35305e-05	2.35134e-08
5722.37	1.35305e-05	8.56488e-09
6892.61	1.35305e-05	2.93144e-09
8302.18	1.35305e-05	9.44602e-10
10000	1.35305e-05	2.87981e-10
0.0001	1.62975e-05	1.39786
0.00012045	1.62975e-05	1.39749
0.000145083	1.62975e-05	1.39696
0.000174753	1.62975e-05	1.39619
0.00021049	1.62975e-05	1.39508
0.000253536	1.62975e-05	1.39348
0.000305386	1.62975e-05	1.39119
0.000367838	1.62975e-05	1.38791
0.000443062	1.62975e-05	1.38326
0.00053367	1.62975e-05	1.37672
0.000642807	1.62975e-05	1.36763
0.000774264	1.62975e-05	1.35523
0.000932603	1.62975e-05	1.33869
0.00112332	1.62975e-05	1.31727
0.00135305	1.62975e-05	1.29046
0.00162975	1.62975e-05	1.25819
0.00196304	1.62975e-05	1.22085
0.00236449	1.62975e-05	1.17913
0.00284804	1.62975e-05	1.13366
0.00343047	1.62975e-05	1.08474
0.00413201	1.62975e-05	1.03224
0.00497702	1.62975e-05	0.97586
0.00599484	1.62975e-05	0.915562
0.00722081	1.62975e-05	0.851969
0.00869749	1.62975e-05	0.786539
0.0104762	1.62975e-05	0.721364
0.0126186	1.62975e-05	0.658668
0.0151991	1.62975e-05	0.600251
0.0183074	1.62975e-05	0.547121
0.0220513	1.62975e-05	0.499435
0.0265609	1.62975e-05	0.456716
0.0319927	1.62975e-05	0.418192
0.0385353	1.62975e-05	0.38311
0.0464159	1.62975e-05	0.350921
0.0559081	1.62975e-05	0.321311
0.0673415	1.62975e-05	0.294118
0.0811131	1.62975e-05	0.269229
0.097701	1.62975e-05	0.246515
0.117681	1.62975e-05	0.225832
0.141747	1.62975e-05	0.207035
0.170735	1.62975e-05	0.189992
0.205651	1.62975e-05	0.174579
0.247708	1.62975e-05	0.160677
0.298365	1.62975e-05	0.148171
0.359381	1.62975e-05	0.136944
0.432876	1.62975e-05	0.126876
0.521401	1.62975e-05	0.117834
0.628029	1.62975e-05	0.109665
0.756463	1.62975e-05	0.102191
0.911163	1.62975e-05	0.0952105
1.0975	1.62975e-05	0.0885065
1.32194	1.62975e-05	0.0818745
1.59228	1.62975e-05	0.075156
1.91791	1.62975e-05	0.0682763
2.31013	1.62975e-05	0.0612647
2.78256	1.62975e-05	0.054247
3.3516	1.62975e-05	0.0474064
4.03702	1.62975e-05	0.0409318
4.8626	1.62975e-05	0.0349738
5.85702	1.62975e-05	0.0296236
7.0548	1.62975e-05	0.0249137
8.49753	1.62975e-05	0.0208305
10.2353	1.62975e-05	0.0173316
12.3285	1.62975e-05	0.0143598
14.8497	1.62975e-05	0.0118531
17.8865	1.62975e-05	0.0097505
21.5443	1.62975e-05	0.00799495
25.9502	1.62975e-05	0.00653405
31.2572	1.62975e-05	0.0053209
37.6494	1.62975e-05	0.00431457
45.3488	1.62975e-05	0.00348044
54.6228	1.62975e-05	0.00278986
65.7933	1.62975e-05	0.00221944
79.2483	1.62975e-05	0.00174999
95.4548	1.62975e-05	0.00136566
114.976	1.62975e-05	0.00105322
138.489	1.62975e-05	0.000801484
166.81	1.62975e-05	0.000600882
200.923	1.62975e-05	0.000443094
242.013	1.62975e-05	0.000320831
291.505	1.62975e-05	0.000227697
351.119	1.62975e-05	0.000158096
422.924	1.62975e-05	0.000107172
509.414	1.62975e-05	7.0776e-05
613.591	1.62975e-05	4.54262e-05
739.072	1.62975e-05	2.82651e-05
890.215	1.62975e-05	1.70047e-05
1072.27	1.62975e-05	9.86442e-06
1291.55	1.62975e-05	5.50176e-06
1555.68	1.62975e-05	2.94126e-06
1873.82	1.62975e-05	1.50232e-06
2257.02	1.62975e-05	7.30682e-07
2718.59	1.62975e-05	3.3727e-07
3274.55	1.62975e-05	1.47272e-07
3944.21	1.62975e-05	6.06602e-08
4750.81	1.62975e-05	2.35134e-08
5722.37	1.62975e-05	8.56486e-09
6892.61	1.62975e-05	2.93143e-09
8302.18	1.62975e-05	9.446e-10
10000	1.62975e-05	2.87981e-10
0.0001	1.96304e-05	1.39811
0.00012045	1.96304e-05	1.39786
0.000145083	1.96304e-05	1.39749
0.000174753	1.96304e-05	1.39696
0.00021049	1.96304e-05	1.39619
0.000253536	1.96304e-05	1.39508
0.000305386	1.96304e-05	1.39348
0.000367838	1.96304e-05	1.39119
0.000443062	1.96304e-05	1.38791
0.00053367	1.96304e-05	1.38326
0.000642807	1.96304e-05	1.37671
0.000774264	1.96304e-05	1.36763
0.000932603	1.96304e-05	1.35523
0.00112332	1.96304e-05	1.33869
0.00135305	1.96304e-05	1.31726
0.00162975	1.96304e-05	1.29045
0.00196304	1.96304e-05	1.25818
0.00236449	1.96304e-05	1.22084
0.00284804	1.96304e-05	1.17912
0.00343047	1.96304e-05	1.13365
0.00413201	1.96304e-05	1.08472
0.00497702	1.96304e-05	1.03222
0.00599484	1.96304e-05	0.975836
0.00722081	1.96304e-05	0.915534
0.00869749	1.96304e-05	0.851938
0.0104762	1.96304e-05	0.786506
0.0126186	1.96304e-05	0.721328
0.0151991	1.96304e-05	0.658629
0.0183074	1.96304e-05	0.60021
0.0220513	1.96304e-05	0.547077
0.0265609	1.96304e-05	0.499388
0.0319927	1.96304e-05	0.456665
0.0385353	1.96304e-05	0.418135
0.0464159	1.96304e-05	0.383046
0.0559081	1.96304e-05	0.350847
0.0673415	1.96304e-05	0.321225
0.0811131	1.96304e-05	0.294016
0.097701	1.96304e-05	0.269105
0.117681	1.96304e-05	0.246363
0.141747	1.96304e-05	0.225643
0.170735	1.96304e-05	0.206797
0.205651	1.96304e-05	0.189689
0.247708	1.96304e-05	0.17419
0.298365	1.96304e-05	0.160174
0.359381	1.96304e-05	0.147516
0.432876	1.96304e-05	0.136088
0.521401	1.96304e-05	0.125757
0.628029	1.96304e-05	0.116372
0.756463	1.96304e-05	0.107764
0.911163	1.96304e-05	0.0997448
1.0975	1.96304e-05	0.0921101
1.32194	1.96304e-05	0.0846651
1.59228	1.96304e-05	0.0772567
1.91791	1.96304e-05	0.0698094
2.31013	1.96304e-05	0.0623474
2.78256	1.96304e-05	0.0549861
3.3516	1.96304e-05	0.0478946
4.03702	1.96304e-05	0.0412447
4.8626	1.96304e-05	0.0351691
5.85702	1.96304e-05	0.0297429
7.0548	1.96304e-05	0.0249852
8.49753	1.96304e-05	0.0208728
10.2353	1.96304e-05	0.0173564
12.3285	1.96304e-05	0.0143742
14.8497	1.96304e-05	0.0118614
17.8865	1.96304e-05	0.0097553
21.5443	1.96304e-05	0.0079977
25.9502	1.96304e-05	0.00653562
31.2572	1.96304e-05	0.00532178
37.6494	1.96304e-05	0.00431507
45.3488	1.96304e-05	0.00348071
54.6228	1.96304e-05	0.00279001
65.7933	1.96304e-05	0.00221952
79.2483	1.96304e-05	0.00175003
95.4548	1.96304e-05	0.00136568
114.976	1.96304e-05	0.00105323
138.489	1.96304e-05	0.000801487
166.81	1.96304e-05	0.000600883
200.923	1.96304e-05	0.000443093
242.013	1.96304e-05	0.00032083
291.505	1.96304e-05	0.000227697
351.119	1.96304e-05	0.000158095
422.924	1.96304e-05	0.000107172
509.414	1.96304e-05	7.07756e-05
613.591	1.96304e-05	4.5426e-05
739.072	1.96304e-05	2.8265e-05
890.215	1.96304e-05	1.70047e-05
1072.27	1.96304e-05	9.86438e-06
1291.55	1.96304e-05	5.50175e-06
1555.68	1.96304e-05	2.94125e-06
1873.82	1.96304e-05	1.50231e-06
2257.02	1.96304e-05	7.3068e-07
2718.59	1.96304e-05	3.37269e-07
3274.55	1.96304e-05	1.47271e-07
3944.21	1.96304e-05	6.06601e-08
4750.81	1.96304e-05	2.35134e-08
5722.37	1.96304e-05	8.56485e-09
6892.61	1.96304e-05	2.93143e-09
8302.18	1.96304e-05	9.44599e-10
10000	1.96304e-05	2.87981e-10
0.0001	2.36449e-05	1.39829
0.00012045	2.36449e-05	1.39811
0.000145083	2.36449e-05	1.39786
0.000174753	2.36449e-05	1.39749
0.00021049	2.36449e-05	1.39696
0.000253536	2.36449e-05	1.39619
0.000305386	2.36449e-05	1.39508
0.000367838	2.36449e-05	1.39348
0.000443062	2.36449e-05	1.39119
0.00053367	2.36449e-05	1.38791
0.000642807	2.36449e-05	1.38326
0.000774264	2.36449e-05	1.37671
0.000932603	2.36449e-05	1.36762
0.00112332	2.36449e-05	1.35522
0.00135305	2.36449e-05	1.33869
0.00162975	2.36449e-05	1.31726
0.00196304	2.36449e-05	1.29044
0.00236449	2.36449e-05	1.25817
0.00284804	2.36449e-05	1.22083
0.00343047	2.36449e-05	1.1791
0.00413201	2.36449e-05	1.13363
0.00497702	2.36449e-05	1.0847
0.00599484	2.36449e-05	1.03219
0.00722081	2.36449e-05	0.975807
0.00869749	2.36449e-05	0.915501
0.0104762	2.36449e-05	0.851901
0.0126186	2.36449e-05	0.786464
0.0151991	2.36449e-05	0.721283
0.0183074	2.36449e-05	0.658582
0.0220513	2.36449e-05	0.600159
0.0265609	2.36449e-05	0.547022
0.0319927	2.36449e-05	0.499328
0.0385353	2.36449e-05	0.456599
0.0464159	2.36449e-05	0.418061
0.0559081	2.36449e-05	0.382961
0.0673415	2.36449e-05	0.350749
0.0811131	2.36449e-05	0.321108
0.097701	2.36449e-05	0.293876
0.117681	2.36449e-05	0.268935
0.141747	2.36449e-05	0.246153
0.170735	2.36449e-05	0.225379
0.205651	2.36449e-05	0.206463
0.247708	2.36449e-05	0.189261
0.298365	2.36449e-05	0.173638
0.359381	2.36449e-05	0.15946
0.432876	2.36449e-05	0.146588
0.521401	2.36449e-05	0.134881
0.628029	2.36449e-05	0.12419
0.756463	2.36449e-05	0.114349
0.911163	2.36449e-05	0.10518
1.0975	2.36449e-05	0.0964929
1.32194	2.36449e-05	0.0881093
1.59228	2.36449e-05	0.079888
1.91791	2.36449e-05	0.0717595
2.31013	2.36449e-05	0.063747
2.78256	2.36449e-05	0.0559579
3.3516	2.36449e-05	0.0485476
4.03702	2.36449e-05	0.04167
4.8626	2.36449e-05	0.0354384
5.85702	2.36449e-05	0.0299093
7.0548	2.36449e-05	0.0250861
8.49753	2.36449e-05	0.020933
10.2353	2.36449e-05	0.0173919
12.3285	2.36449e-05	0.0143949
14.8497	2.36449e-05	0.0118734
17.8865	2.36449e-05	0.00976219
21.5443	2.36449e-05	0.00800165
25.9502	2.36449e-05	0.00653786
31.2572	2.36449e-05	0.00532305
37.6494	2.36449e-05	0.00431578
45.3488	2.36449e-05	0.00348111
54.6228	2.36449e-05	0.00279023
65.7933	2.36449e-05	0.00221964
79.2483	2.36449e-05	0.0017501
95.4548	2.36449e-05	0.00136571
114.976	2.36449e-05	0.00105324
138.489	2.36449e-05	0.000801493
166.81	2.36449e-05	0.000600885
200.923	2.36449e-05	0.000443093
242.013	2.36449e-05	0.000320829
291.505	2.36449e-05	0.000227696
351.119	2.36449e-05	0.000158094
422.924	2.36449e-05	0.000107171
509.414	2.36449e-05	7.07753e-05
613.591	2.36449e-05	4.54258e-05
739.072	2.36449e-05	2.82648e-05
890.215	2.36449e-05	1.70046e-05
1072.27	2.36449e-05	9.86434e-06
1291.55	2.36449e-05	5.50172e-06
1555.68	2.36449e-05	2.94124e-06
1873.82	2.36449e-05	1.50231e-06
2257.02	2.36449e-05	7.30677e-07
2718.59	2.36449e-05	3.37268e-07
3274.55	2.36449e-05	1.47271e-07
3944.21	2.36449e-05	6.06599e-08
4750.81	2.36449e-05	2.35133e-08
5722.37	2.36449e-05	8.56483e-09
6892.61	2.36449e-05	2.93142e-09
8302.18	2.36449e-05	9.44597e-10
10000	2.36449e-05	2.8798e-10
0.0001	2.84804e-05	1.39841
0.00012045	2.84804e-05	1.39828
0.000145083	2.84804e-05	1.39811
0.000174753	2.84804e-05	1.39786
0.00021049	2.84804e-05	1.39749
0.000253536	2.84804e-05	1.39696
0.000305386	2.84804e-05	1.39619
0.000367838	2.84804e-05	1.39508
0.000443062	2.84804e-05	1.39348
0.00053367	2.84804e-05	1.39118
0.000642807	2.84804e-05	1.38791
0.000774264	2.84804e-05	1.38325
0.000932603	2.84804e-05	1.37671
0.00112332	2.84804e-05	1.36762
0.00135305	2.84804e-05	1.35522
0.00162975	2.84804e-05	1.33868
0.00196304	2.84804e-05	1.31725
0.00236449	2.84804e-05	1.29043
0.00284804	2.84804e-05	1.25816
0.00343047	2.84804e-05	1.22081
0.00413201	2.84804e-05	1.17908
0.00497702	2.84804e-05	1.13361
0.00599484	2.84804e-05	1.08468
0.00722081	2.84804e-05	1.03216
0.00869749	2.84804e-05	0.975771
0.0104762	2.84804e-05	0.91546
0.0126186	2.84804e-05	0.851855
0.0151991	2.84804e-05	0.786414
0.0183074	2.84804e-05	0.721228
0.0220513	2.84804e-05	0.658522
0.0265609	2.84804e-05	0.600095
0.0319927	2.84804e-05	0.546953
0.0385353	2.84804e-05	0.499252
0.0464159	2.84804e-05	0.456513
0.0559081	2.84804e-05	0.417964
0.0673415	2.84804e-05	0.382849
0.0811131	2.84804e-05	0.350617
0.097701	2.84804e-05	0.320951
0.117681	2.84804e-05	0.293685
0.141747	2.84804e-05	0.2687
0.170735	2.84804e-05	0.245859
0.205651	2.84804e-05	0.225008
0.247708	2.84804e-05	0.20599
0.298365	2.84804e-05	0.188655
0.359381	2.84804e-05	0.172857
0.432876	2.84804e-05	0.15845
0.521401	2.84804e-05	0.145281
0.628029	2.84804e-05	0.133195
0.756463	2.84804e-05	0.122026
0.911163	2.84804e-05	0.111601
1.0975	2.84804e-05	0.101746
1.32194	2.84804e-05	0.0922979
1.59228	2.84804e-05	0.0831352
1.91791	2.84804e-05	0.0742021
2.31013	2.84804e-05	0.0655272
2.78256	2.84804e-05	0.0572141
3.3516	2.84804e-05	0.049406
4.03702	2.84804e-05	0.0422386
4.8626	2.84804e-05	0.0358043
5.85702	2.84804e-05	0.0301388
7.0548	2.84804e-05	0.0252268
8.49753	2.84804e-05	0.0210178
10.2353	2.84804e-05	0.0174422
12.3285	2.84804e-05	0.0144244
14.8497	2.84804e-05	0.0118905
17.8865	2.84804e-05	0.00977209
21.5443	2.84804e-05	0.00800732
25.9502	2.84804e-05	0.0065411
31.2572	2.84804e-05	0.00532488
37.6494	2.84804e-05	0.00431681
45.3488	2.84804e-05	0.00348168
54.6228	2.84804e-05	0.00279054
65.7933	2.84804e-05	0.00221981
79.2483	2.84804e-05	0.00175018
95.4548	2.84804e-05	0.00136576
114.976	2.84804e-05	0.00105326
138.489	2.84804e-05	0.000801502
166.81	2.84804e-05	0.000600888
200.923	2.84804e-05	0.000443094
242.013	2.84804e-05	0.000320829
291.505	2.84804e-05	0.000227695
351.119	2.84804e-05	0.000158094
422.924	2.84804e-05	0.00010717
509.414	2.84804e-05	7.07748e-05
613.591	2.84804e-05	4.54255e-05
739.072	2.84804e-05	2.82646e-05
890.215	2.84804e-05	1.70045e-05
1072.27	2.84804e-05	9.86429e-06
1291.55	2.84804e-05	5.5017e-06
1555.68	2.84804e-05	2.94123e-06
1873.82	2.84804e-05	1.5023e-06
2257.02	2.84804e-05	7.30675e-07
2718.59	2.84804e-05	3.37267e-07
3274.55	2.84804e-05	1.47271e-07
3944.21	2.84804e-05	6.06598e-08
4750.81	2.84804e-05	2.35132e-08
5722.37	2.84804e-05	8.56481e-09
6892.61	2.84804e-05	2.93142e-09
8302.18	2.84804e-05	9.44595e-10
10000	2.84804e-05	2.8798e-10
0.0001	3.43047e-05	1.39849
0.00012045	3.43047e-05	1.3984
0.000145083	3.43047e-05	1.39828
0.000174753	3.43047e-05	1.39811
0.00021049	3.43047e-05	1.39785
0.000253536	3.43047e-05	1.39749
0.000305386	3.43047e-05	1.39695
0.000367838	3.43047e-05	1.39618
0.000443062	3.43047e-05	1.39507
0.00053367	3.43047e-05	1.39348
0.000642807	3.43047e-05	1.39118
0.000774264	3.43047e-05	1.3879
0.000932603	3.43047e-05	1.38325
0.00112332	3.43047e-05	1.3767
0.00135305	3.43047e-05	1.36762
0.00162975	3.43047e-05	1.35521
0.00196304	3.43047e-05	1.33867
0.00236449	3.43047e-05	1.31724
0.00284804	3.43047e-05	1.29042
0.00343047	3.43047e-05	1.25814
0.00413201	3.43047e-05	1.22079
0.00497702	3.43047e-05	1.17906
0.00599484	3.43047e-05	1.13358
0.00722081	3.43047e-05	1.08464
0.00869749	3.43047e-05	1.03213
0.0104762	3.43047e-05	0.975728
0.0126186	3.43047e-05	0.91541
0.0151991	3.43047e-05	0.851798
0.0183074	3.43047e-05	0.786351
0.0220513	3.43047e-05	0.721159
0.0265609	3.43047e-05	0.658447
0.0319927	3.43047e-05	0.600014
0.0385353	3.43047e-05	0.546864
0.0464159	3.43047e-05	0.499153
0.0559081	3.43047e-05	0.456402
0.0673415	3.43047e-05	0.417837
0.0811131	3.43047e-05	0.3827
0.097701	3.43047e-05	0.35044
0.117681	3.43047e-05	0.320736
0.141747	3.43047e-05	0.293422
0.170735	3.43047e-05	0.268372
0.205651	3.43047e-05	0.245447
0.247708	3.43047e-05	0.224486
0.298365	3.43047e-05	0.205323
0.359381	3.43047e-05	0.187799
0.432876	3.43047e-05	0.171754
0.521401	3.43047e-05	0.157029
0.628029	3.43047e-05	0.143456
0.756463	3.43047e-05	0.130866
0.911163	3.43047e-05	0.119086
1.0975	3.43047e-05	0.107951
1.32194	3.43047e-05	0.0973176
1.59228	3.43047e-05	0.0870839
1.91791	3.43047e-05	0.0772162
2.31013	3.43047e-05	0.0677567
2.78256	3.43047e-05	0.0588118
3.3516	3.43047e-05	0.0505156
4.03702	3.43047e-05	0.0429861
4.8626	3.43047e-05	0.0362935
5.85702	3.43047e-05	0.0304505
7.0548	3.43047e-05	0.0254208
8.49753	3.43047e-05	0.021136
10.2353	3.43047e-05	0.017513
12.3285	3.43047e-05	0.0144663
14.8497	3.43047e-05	0.011915
17.8865	3.43047e-05	0.00978626
21.5443	3.43047e-05	0.00801546
25.9502	3.43047e-05	0.00654574
31.2572	3.43047e-05	0.00532751
37.6494	3.43047e-05	0.00431829
45.3488	3.43047e-05	0.0034825
54.6228	3.43047e-05	0.002791
65.7933	3.43047e-05	0.00222005
79.2483	3.43047e-05	0.00175031
95.4548	3.43047e-05	0.00136582
114.976	3.43047e-05	0.0010533
138.489	3.43047e-05	0.000801517
166.81	3.43047e-05	0.000600894
200.923	3.43047e-05	0.000443095
242.013	3.43047e-05	0.000320829
291.505	3.43047e-05	0.000227694
351.119	3.43047e-05	0.000158093
422.924	3.43047e-05	0.00010717
509.414	3.43047e-05	7.07743e-05
613.591	3.43047e-05	4.54252e-05
739.072	3.43047e-05	2.82644e-05
890.215	3.43047e-05	1.70044e-05
1072.27	3.43047e-05	9.86423e-06
1291.55	3.43047e-05	5.50166e-06
1555.68	3.43047e-05	2.94121e-06
1873.82	3.43047e-05	1.50229e-06
2257.02	3.43047e-05	7.30671e-07
2718.59	3.43047e-05	3.37265e-07
3274.55	3.43047e-05	1.4727e-07
3944.21	3.43047e-05	6.06595e-08
4750.81	3.43047e-05	2.35132e-08
5722.37	3.43047e-05	8.56478e-09
6892.61	3.43047e-05	2.93141e-09
8302.18	3.43047e-05	9.44593e-10
10000	3.43047e-05	2.87979e-10
0.0001	4.13201e-05	1.39854
0.00012045	4.13201e-05	1.39848
0.000145083	4.13201e-05	1.3984
0.000174753	4.13201e-05	1.39828
0.00021049	4.13201e-05	1.3981
0.000253536	4.13201e-05	1.39785
0.000305386	4.13201e-05	1.39748
0.000367838	4.13201e-05	1.39695
0.000443062	4.13201e-05	1.39618
0.00053367	4.13201e-05	1.39507
0.000642807	4.13201e-05	1.39347
0.000774264	4.13201e-05	1.39118
0.000932603	4.13201e-05	1.3879
0.00112332	4.13201e-05	1.38324
0.00135305	4.13201e-05	1.3767
0.00162975	4.13201e-05	1.36761
0.00196304	4.13201e-05	1.35521
0.00236449	4.13201e-05	1.33866
0.00284804	4.13201e-05	1.31723
0.00343047	4.13201e-05	1.29041
0.00413201	4.13201e-05	1.25812
0.00497702	4.13201e-05	1.22077
0.00599484	4.13201e-05	1.17903
0.00722081	4.13201e-05	1.13355
0.00869749	4.13201e-05	1.0846
0.0104762	4.13201e-05	1.03208
0.0126186	4.13201e-05	0.975674
0.0151991	4.13201e-05	0.915348
0.0183074	4.13201e-05	0.851728
0.0220513	4.13201e-05	0.786273
0.0265609	4.13201e-05	0.721073
0.0319927	4.13201e-05	0.658354
0.0385353	4.13201e-05	0.599911
0.0464159	4.13201e-05	0.54675
0.0559081	4.13201e-05	0.499026
0.0673415	4.13201e-05	0.456257
0.0811131	4.13201e-05	0.417667
0.097701	4.13201e-05	0.382499
0.117681	4.13201e-05	0.350198
0.141747	4.13201e-05	0.320441
0.170735	4.13201e-05	0.293056
0.205651	4.13201e-05	0.267914
0.247708	4.13201e-05	0.244869
0.298365	4.13201e-05	0.22375
0.359381	4.13201e-05	0.204382
0.432876	4.13201e-05	0.186591
0.521401	4.13201e-05	0.170205
0.628029	4.13201e-05	0.155047
0.756463	4.13201e-05	0.140938
0.911163	4.13201e-05	0.127704
1.0975	4.13201e-05	0.115184
1.32194	4.13201e-05	0.103247
1.59228	4.13201e-05	0.0918155
1.91791	4.13201e-05	0.080881
2.31013	4.13201e-05	0.0705077
2.78256	4.13201e-05	0.0608127
3.3516	4.13201e-05	0.0519266
4.03702	4.13201e-05	0.0439521
4.8626	4.13201e-05	0.0369365
5.85702	4.13201e-05	0.0308672
7.0548	4.13201e-05	0.0256842
8.49753	4.13201e-05	0.0212989
10.2353	4.13201e-05	0.0176118
12.3285	4.13201e-05	0.0145252
14.8497	4.13201e-05	0.0119497
17.8865	4.13201e-05	0.00980646
21.5443	4.13201e-05	0.00802711
25.9502	4.13201e-05	0.00655241
31.2572	4.13201e-05	0.0053313
37.6494	4.13201e-05	0.00432042
45.3488	4.13201e-05	0.00348369
54.6228	4.13201e-05	0.00279165
65.7933	4.13201e-05	0.00222041
79.2483	4.13201e-05	0.0017505
95.4548	4.13201e-05	0.00136592
114.976	4.13201e-05	0.00105334
138.489	4.13201e-05	0.000801539
166.81	4.13201e-05	0.000600903
200.923	4.13201e-05	0.000443098
242.013	4.13201e-05	0.000320829
291.505	4.13201e-05	0.000227693
351.119	4.13201e-05	0.000158092
422.924	4.13201e-05	0.000107169
509.414	4.13201e-05	7.07738e-05
613.591	4.13201e-05	4.54248e-05
739.072	4.13201e-05	2.82642e-05
890.215	4.13201e-05	1.70043e-05
1072.27	4.13201e-05	9.86415e-06
1291.55	4.13201e-05	5.50163e-06
1555.68	4.13201e-05	2.9412e-06
1873.82	4.13201e-05	1.50229e-06
2257.02	4.13201e-05	7.30667e-07
2718.59	4.13201e-05	3.37264e-07
3274.55	4.13201e-05	1.47269e-07
3944.21	4.13201e-05	6.06593e-08
4750.81	4.13201e-05	2.35131e-08
5722.37	4.13201e-05	8.56475e-09
6892.61	4.13201e-05	2.9314e-09
8302.18	4.13201e-05	9.4459e-10
10000	4.13201e-05	2.87978e-10
0.0001	4.97702e-05	1.39858
0.00012045	4.97702e-05	1.39854
0.000145083	4.97702e-05	1.39848
0.000174753	4.97702e-05	1.3984
0.00021049	4.97702e-05	1.39828
0.000253536	4.97702e-05	1.3981
0.000305386	4.97702e-05	1.39785
0.000367838	4.97702e-05	1.39748
0.000443062	4.97702e-05	1.39695
0.00053367	4.97702e-05	1.39618
0.000642807	4.97702e-05	1.39507
0.000774264	4.97702e-05	1.39347
0.000932603	4.97702e-05	1.39117
0.00112332	4.97702e-05	1.38789
0.00135305	4.97702e-05	1.38324
0.00162975	4.97702e-05	1.37669
0.00196304	4.97702e-05	1.3676
0.00236449	4.97702e-05	1.3552
0.00284804	4.97702e-05	1.33865
0.00343047	4.97702e-05	1.31721
0.00413201	4.97702e-05	1.29039
0.00497702	4.97702e-05	1.2581
0.00599484	4.97702e-05	1.22075
0.00722081	4.97702e-05	1.179
0.00869749	4.97702e-05	1.13351
0.0104762	4.97702e-05	1.08456
0.0126186	4.97702e-05	1.03202
0.0151991	4.97702e-05	0.975608
0.0183074	4.97702e-05	0.915272
0.0220513	4.97702e-05	0.851641
0.0265609	4.97702e-05	0.786175
0.0319927	4.97702e-05	0.720965
0.0385353	4.97702e-05	0.658235
0.0464159	4.97702e-05	0.59978
0.0559081	4.97702e-05	0.546603
0.0673415	4.97702e-05	0.498859
0.0811131	4.97702e-05	0.456063
0.097701	4.97702e-05	0.417439
0.117681	4.97702e-05	0.382226
0.141747	4.97702e-05	0.349866
0.170735	4.97702e-05	0.320032
0.205651	4.97702e-05	0.292546
0.247708	4.97702e-05	0.267273
0.298365	4.97702e-05	0.244056
0.359381	4.97702e-05	0.222713
0.432876	4.97702e-05	0.203056
0.521401	4.97702e-05	0.184896
0.628029	4.97702e-05	0.168045
0.756463	4.97702e-05	0.152314
0.911163	4.97702e-05	0.137523
1.0975	4.97702e-05	0.12351
1.32194	4.97702e-05	0.110156
1.59228	4.97702e-05	0.0974039
1.91791	4.97702e-05	0.0852717
2.31013	4.97702e-05	0.0738521
2.78256	4.97702e-05	0.0632811
3.3516	4.97702e-05	0.0536935
4.03702	4.97702e-05	0.0451805
4.8626	4.97702e-05	0.0377673
5.85702	4.97702e-05	0.0314147
7.0548	4.97702e-05	0.0260362
8.49753	4.97702e-05	0.02152
10.2353	4.97702e-05	0.0177479
12.3285	4.97702e-05	0.0146074
14.8497	4.97702e-05	0.0119985
17.8865	4.97702e-05	0.0098351
21.5443	4.97702e-05	0.00804373
25.9502	4.97702e-05	0.00656195
31.2572	4.97702e-05	0.00533673
37.6494	4.97702e-05	0.00432348
45.3488	4.97702e-05	0.0034854
54.6228	4.97702e-05	0.00279259
65.7933	4.97702e-05	0.00222092
79.2483	4.97702e-05	0.00175078
95.4548	4.97702e-05	0.00136607
114.976	4.97702e-05	0.00105342
138.489	4.97702e-05	0.000801573
166.81	4.97702e-05	0.000600918
200.923	4.97702e-05	0.000443104
242.013	4.97702e-05	0.00032083
291.505	4.97702e-05	0.000227693
351.119	4.97702e-05	0.000158091
422.924	4.97702e-05	0.000107168
509.414	4.97702e-05	7.07731e-05
613.591	4.97702e-05	4.54244e-05
739.072	4.97702e-05	2.82639e-05
890.215	4.97702e-05	1.70041e-05
1072.27	4.97702e-05	9.86406e-06
1291.55	4.97702e-05	5.50158e-06
1555.68	4.97702e-05	2.94117e-06
1873.82	4.97702e-05	1.50227e-06
2257.02	4.97702e-05	7.30662e-07
2718.59	4.97702e-05	3.37261e-07
3274.55	4.97702e-05	1.47268e-07
3944.21	4.97702e-05	6.06589e-08
4750.81	4.97702e-05	2.3513e-08
5722.37	4.97702e-05	8.56471e-09
6892.61	4.97702e-05	2.93139e-09
8302.18	4.97702e-05	9.44587e-10
10000	4.97702e-05	2.87978e-10
0.0001	5.99484e-05	1.3986
0.00012045	5.99484e-05	1.39857
0.000145083	5.99484e-05	1.39853
0.000174753	5.99484e-05	1.39848
0.00021049	5.99484e-05	1.39839
0.000253536	5.99484e-05	1.39827
0.000305386	5.99484e-05	1.3981
0.000367838	5.99484e-05	1.39784
0.000443062	5.99484e-05	1.39748
0.00053367	5.99484e-05	1.39694
0.000642807	5.99484e-05	1.39617
0.000774264	5.99484e-05	1.39506
0.000932603	5.99484e-05	1.39346
0.00112332	5.99484e-05	1.39117
0.00135305	5.99484e-05	1.38789
0.00162975	5.99484e-05	1.38323
0.00196304	5.99484e-05	1.37668
0.00236449	5.99484e-05	1.36759
0.00284804	5.99484e-05	1.35519
0.00343047	5.99484e-05	1.33864
0.00413201	5.99484e-05	1.3172
0.00497702	5.99484e-05	1.29037
0.00599484	5.99484e-05	1.25807
0.00722081	5.99484e-05	1.22071
0.00869749	5.99484e-05	1.17896
0.0104762	5.99484e-05	1.13346
0.0126186	5.99484e-05	1.0845
0.0151991	5.99484e-05	1.03195
0.0183074	5.99484e-05	0.975526
0.0220513	5.99484e-05	0.915177
0.0265609	5.99484e-05	0.851533
0.0319927	5.99484e-05	0.786053
0.0385353	5.99484e-05	0.720829
0.0464159	5.99484e-05	0.658083
0.0559081	5.99484e-05	0.59961
0.0673415	5.99484e-05	0.546411
0.0811131	5.99484e-05	0.498638
0.097701	5.99484e-05	0.455805
0.117681	5.99484e-05	0.417132
0.141747	5.99484e-05	0.381854
0.170735	5.99484e-05	0.349409
0.205651	5.99484e-05	0.319464
0.247708	5.99484e-05	0.291834
0.298365	5.99484e-05	0.266373
0.359381	5.99484e-05	0.242912
0.432876	5.99484e-05	0.221255
0.521401	5.99484e-05	0.201197
0.628029	5.99484e-05	0.182535
0.756463	5.99484e-05	0.165069
0.911163	5.99484e-05	0.14861
1.0975	5.99484e-05	0.132995
1.32194	5.99484e-05	0.11811
1.59228	5.99484e-05	0.103915
1.91791	5.99484e-05	0.0904568
2.31013	5.99484e-05	0.0778585
2.78256	5.99484e-05	0.0662818
3.3516	5.99484e-05	0.0558731
4.03702	5.99484e-05	0.0467185
4.8626	5.99484e-05	0.0388237
5.85702	5.99484e-05	0.0321221
7.0548	5.99484e-05	0.0264987
8.49753	5.99484e-05	0.0218155
10.2353	5.99484e-05	0.0179325
12.3285	5.99484e-05	0.0147205
14.8497	5.99484e-05	0.0120666
17.8865	5.99484e-05	0.0098754
21.5443	5.99484e-05	0.00806727
25.9502	5.99484e-05	0.00657555
31.2572	5.99484e-05	0.0053445
37.6494	5.99484e-05	0.00432788
45.3488	5.99484e-05	0.00348786
54.6228	5.99484e-05	0.00279396
65.7933	5.99484e-05	0.00222166
79.2483	5.99484e-05	0.00175118
95.4548	5.99484e-05	0.00136627
114.976	5.99484e-05	0.00105352
138.489	5.99484e-05	0.000801625
166.81	5.99484e-05	0.000600941
200.923	5.99484e-05	0.000443113
242.013	5.99484e-05	0.000320833
291.505	5.99484e-05	0.000227693
351.119	5.99484e-05	0.00015809
422.924	5.99484e-05	0.000107167
509.414	5.99484e-05	7.07725e-05
613.591	5.99484e-05	4.54239e-05
739.072	5.99484e-05	2.82636e-05
890.215	5.99484e-05	1.70039e-05
1072.27	5.99484e-05	9.86396e-06
1291.55	5.99484e-05	5.50153e-06
1555.68	5.99484e-05	2.94115e-06
1873.82	5.99484e-05	1.50226e-06
2257.02	5.99484e-05	7.30656e-07
2718.59	5.99484e-05	3.37259e-07
3274.55	5.99484e-05	1.47267e-07
3944.21	5.99484e-05	6.06586e-08
4750.81	5.99484e-05	2.35128e-08
5722.37	5.99484e-05	8.56466e-09
6892.61	5.99484e-05	2.93137e-09
8302.18	5.99484e-05	9.44583e-10
10000	5.99484e-05	2.87976e-10
0.0001	7.22081e-05	1.39862
0.00012045	7.22081e-05	1.3986
0.000145083	7.22081e-05	1.39857
0.000174753	7.22081e-05	1.39853
0.00021049	7.22081e-05	1.39847
0.000253536	7.22081e-05	1.39839
0.000305386	7.22081e-05	1.39827
0.000367838	7.22081e-05	1.39809
0.000443062	7.22081e-05	1.39784
0.00053367	7.22081e-05	1.39747
0.000642807	7.22081e-05	1.39694
0.000774264	7.22081e-05	1.39617
0.000932603	7.22081e-05	1.39506
0.00112332	7.22081e-05	1.39346
0.00135305	7.22081e-05	1.39116
0.00162975	7.22081e-05	1.38788
0.00196304	7.22081e-05	1.38323
0.00236449	7.22081e-05	1.37668
0.00284804	7.22081e-05	1.36758
0.00343047	7.22081e-05	1.35517
0.00413201	7.22081e-05	1.33862
0.00497702	7.22081e-05	1.31718
0.00599484	7.22081e-05	1.29034
0.00722081	7.22081e-05	1.25804
0.00869749	7.22081e-05	1.22067
0.0104762	7.22081e-05	1.17891
0.0126186	7.22081e-05	1.1334
0.0151991	7.22081e-05	1.08443
0.0183074	7.22081e-05	1.03187
0.0220513	7.22081e-05	0.975424
0.0265609	7.22081e-05	0.915058
0.0319927	7.22081e-05	0.851397
0.0385353	7.22081e-05	0.785899
0.0464159	7.22081e-05	0.720655
0.0559081	7.22081e-05	0.657887
0.0673415	7.22081e-05	0.599389
0.0811131	7.22081e-05	0.546159
0.097701	7.22081e-05	0.498344
0.117681	7.22081e-05	0.455458
0.141747	7.22081e-05	0.416713
0.170735	7.22081e-05	0.381342
0.205651	7.22081e-05	0.348775
0.247708	7.22081e-05	0.318672
0.298365	7.22081e-05	0.290836
0.359381	7.22081e-05	0.265109
0.432876	7.22081e-05	0.241305
0.521401	7.22081e-05	0.219214
0.628029	7.22081e-05	0.198613
0.756463	7.22081e-05	0.179288
0.911163	7.22081e-05	0.16104
1.0975	7.22081e-05	0.143703
1.32194	7.22081e-05	0.127168
1.59228	7.22081e-05	0.111408
1.91791	7.22081e-05	0.0964968
2.31013	7.22081e-05	0.0825889
2.78256	7.22081e-05	0.0698757
3.3516	7.22081e-05	0.0585222
4.03702	7.22081e-05	0.0486155
4.8626	7.22081e-05	0.0401461
5.85702	7.22081e-05	0.0330215
7.0548	7.22081e-05	0.0270962
8.49753	7.22081e-05	0.0222036
10.2353	7.22081e-05	0.0181791
12.3285	7.22081e-05	0.0148739
14.8497	7.22081e-05	0.0121602
17.8865	7.22081e-05	0.00993153
21.5443	7.22081e-05	0.00810039
25.9502	7.22081e-05	0.00659482
31.2572	7.22081e-05	0.00535558
37.6494	7.22081e-05	0.00433418
45.3488	7.22081e-05	0.0034914
54.6228	7.22081e-05	0.00279592
65.7933	7.22081e-05	0.00222274
79.2483	7.22081e-05	0.00175175
95.4548	7.22081e-05	0.00136658
114.976	7.22081e-05	0.00105368
138.489	7.22081e-05	0.000801702
166.81	7.22081e-05	0.000600977
200.923	7.22081e-05	0.000443129
242.013	7.22081e-05	0.000320839
291.505	7.22081e-05	0.000227694
351.119	7.22081e-05	0.00015809
422.924	7.22081e-05	0.000107166
509.414	7.22081e-05	7.07717e-05
613.591	7.22081e-05	4.54233e-05
739.072	7.22081e-05	2.82633e-05
890.215	7.22081e-05	1.70037e-05
1072.27	7.22081e-05	9.86384e-06
1291.55	7.22081e-05	5.50146e-06
1555.68	7.22081e-05	2.94111e-06
1873.82	7.22081e-05	1.50225e-06
2257.02	7.22081e-05	7.30649e-07
2718.59	7.22081e-05	3.37256e-07
3274.55	7.22081e-05	1.47266e-07
3944.21	7.22081e-05	6.06581e-08
4750.81	7.22081e-05	2.35126e-08
5722.37	7.22081e-05	8.56461e-09
6892.61	7.22081e-05	2.93135e-09
8302.18	7.22081e-05	9.44578e-10
10000	7.22081e-05	2.87975e-10
0.0001	8.69749e-05	1.39862
0.00012045	8.69749e-05	1.39861
0.000145083	8.69749e-05	1.39859
0.000174753	8.69749e-05	1.39856
0.00021049	8.69749e-05	1.39852
0.000253536	8.69749e-05	1.39847
0.000305386	8.69749e-05	1.39838
0.000367838	8.69749e-05	1.39826
0.000443062	8.69749e-05	1.39809
0.00053367	8.69749e-05	1.39783
0.000642807	8.69749e-05	1.39747
0.000774264	8.69749e-05	1.39693
0.000932603	8.69749e-05	1.39616
0.00112332	8.69749e-05	1.39505
0.00135305	8.69749e-05	1.39345
0.00162975	8.69749e-05	1.39116
0.00196304	8.69749e-05	1.38787
0.00236449	8.69749e-05	1.38322
0.00284804	8.69749e-05	1.37666
0.00343047	8.69749e-05	1.36757
0.00413201	8.69749e-05	1.35516
0.00497702	8.69749e-05	1.3386
0.00599484	8.69749e-05	1.31715
0.00722081	8.69749e-05	1.29031
0.00869749	8.69749e-05	1.258
0.0104762	8.69749e-05	1.22062
0.0126186	8.69749e-05	1.17885
0.0151991	8.69749e-05	1.13333
0.0183074	8.69749e-05	1.08434
0.0220513	8.69749e-05	1.03176
0.0265609	8.69749e-05	0.975298
0.0319927	8.69749e-05	0.91491
0.0385353	8.69749e-05	0.851225
0.0464159	8.69749e-05	0.785702
0.0559081	8.69749e-05	0.720431
0.0673415	8.69749e-05	0.657634
0.0811131	8.69749e-05	0.5991
0.097701	8.69749e-05	0.545824
0.117681	8.69749e-05	0.497951
0.141747	8.69749e-05	0.454986
0.170735	8.69749e-05	0.41614
0.205651	8.69749e-05	0.380635
0.247708	8.69749e-05	0.347894
0.298365	8.69749e-05	0.317565
0.359381	8.69749e-05	0.289438
0.432876	8.69749e-05	0.263337
0.521401	8.69749e-05	0.23906
0.628029	8.69749e-05	0.216378
0.756463	8.69749e-05	0.19506
0.911163	8.69749e-05	0.174893
1.0975	8.69749e-05	0.155706
1.32194	8.69749e-05	0.137393
1.59228	8.69749e-05	0.119941
1.91791	8.69749e-05	0.103447
2.31013	8.69749e-05	0.0880983
2.78256	8.69749e-05	0.0741185
3.3516	8.69749e-05	0.0616946
4.03702	8.69749e-05	0.0509207
4.8626	8.69749e-05	0.041777
5.85702	8.69749e-05	0.0341472
7.0548	8.69749e-05	0.0278556
8.49753	8.69749e-05	0.0227049
10.2353	8.69749e-05	0.018503
12.3285	8.69749e-05	0.0150789
14.8497	8.69749e-05	0.0122872
17.8865	8.69749e-05	0.0100088
21.5443	8.69749e-05	0.00814651
25.9502	8.69749e-05	0.00662193
31.2572	8.69749e-05	0.00537129
37.6494	8.69749e-05	0.00434316
45.3488	8.69749e-05	0.00349647
54.6228	8.69749e-05	0.00279875
65.7933	8.69749e-05	0.00222429
79.2483	8.69749e-05	0.00175259
95.4548	8.69749e-05	0.00136702
114.976	8.69749e-05	0.00105391
138.489	8.69749e-05	0.000801816
166.81	8.69749e-05	0.000601032
200.923	8.69749e-05	0.000443153
242.013	8.69749e-05	0.000320848
291.505	8.69749e-05	0.000227697
351.119	8.69749e-05	0.00015809
422.924	8.69749e-05	0.000107166
509.414	8.69749e-05	7.0771e-05
613.591	8.69749e-05	4.54227e-05
739.072	8.69749e-05	2.82629e-05
890.215	8.69749e-05	1.70034e-05
1072.27	8.69749e-05	9.8637e-06
1291.55	8.69749e-05	5.50139e-06
1555.68	8.69749e-05	2.94108e-06
1873.82	8.69749e-05	1.50223e-06
2257.02	8.69749e-05	7.30641e-07
2718.59	8.69749e-05	3.37252e-07
3274.55	8.69749e-05	1.47265e-07
3944.21	8.69749e-05	6.06575e-08
4750.81	8.69749e-05	2.35124e-08
5722.37	8.69749e-05	8.56454e-09
6892.61	8.69749e-05	2.93133e-09
8302.18	8.69749e-05	9.44572e-10
10000	8.69749e-05	2.87973e-10
0.0001	0.000104762	1.39863
0.00012045	0.000104762	1.39862
0.000145083	0.000104762	1.3986
0.000174753	0.000104762	1.39858
0.00021049	0.000104762	1.39856
0.000253536	0.000104762	1.39852
0.000305386	0.000104762	1.39846
0.000367838	0.000104762	1.39838
0.000443062	0.000104762	1.39826
0.00053367	0.000104762	1.39808
0.000642807	0.000104762	1.39783
0.000774264	0.000104762	1.39746
0.000932603	0.000104762	1.39693
0.00112332	0.000104762	1.39616
0.00135305	0.000104762	1.39504
0.00162975	0.000104762	1.39344
0.00196304	0.000104762	1.39115
0.00236449	0.000104762	1.38786
0.00284804	0.000104762	1.3832
0.00343047	0.000104762	1.37665
0.00413201	0.000104762	1.36755
0.00497702	0.000104762	1.35514
0.00599484	0.000104762	1.33858
0.00722081	0.000104762	1.31712
0.00869749	0.000104762	1.29027
0.0104762	0.000104762	1.25795
0.0126186	0.000104762	1.22056
0.0151991	0.000104762	1.17878
0.0183074	0.000104762	1.13324
0.0220513	0.000104762	1.08423
0.0265609	0.000104762	1.03163
0.0319927	0.000104762	0.975139
0.0385353	0.000104762	0.914722
0.0464159	0.000104762	0.851006
0.0559081	0.000104762	0.78545
0.0673415	0.000104762	0.720143
0.0811131	0.000104762	0.657302
0.097701	0.000104762	0.598717
0.117681	0.000104762	0.545376
0.141747	0.000104762	0.497418
0.170735	0.000104762	0.454342
0.205651	0.000104762	0.41535
0.247708	0.000104762	0.379654
0.298365	0.000104762	0.346666
0.359381	0.000104762	0.316017
0.432876	0.000104762	0.287482
0.521401	0.000104762	0.260864
0.628029	0.000104762	0.235945
0.756463	0.000104762	0.212486
0.911163	0.000104762	0.190258
1.0975	0.000104762	0.169081
1.32194	0.000104762	0.148851
1.59228	0.000104762	0.12957
1.91791	0.000104762	0.111359
2.31013	0.000104762	0.0944366
2.78256	0.000104762	0.079059
3.3516	0.000104762	0.065439
4.03702	0.000104762	0.053681
4.8626	0.000104762	0.0437587
5.85702	0.000104762	0.0355353
7.0548	0.000104762	0.0288062
8.49753	0.000104762	0.023342
10.2353	0.000104762	0.0189213
12.3285	0.000104762	0.0153479
14.8497	0.000104762	0.0124568
17.8865	0.000104762	0.0101135
21.5443	0.000104762	0.00820995
25.9502	0.000104762	0.00665968
31.2572	0.000104762	0.00539338
37.6494	0.000104762	0.00435589
45.3488	0.000104762	0.0035037
54.6228	0.000104762	0.0028028
65.7933	0.000104762	0.00222653
79.2483	0.000104762	0.0017538
95.4548	0.000104762	0.00136767
114.976	0.000104762	0.00105424
138.489	0.000104762	0.000801985
166.81	0.000104762	0.000601113
200.923	0.000104762	0.00044319
242.013	0.000104762	0.000320864
291.505	0.000104762	0.000227703
351.119	0.000104762	0.000158091
422.924	0.000104762	0.000107165
509.414	0.000104762	7.07703e-05
613.591	0.000104762	4.54221e-05
739.072	0.000104762	2.82624e-05
890.215	0.000104762	1.70032e-05
1072.27	0.000104762	9.86354e-06
1291.55	0.000104762	5.5013e-06
1555.68	0.000104762	2.94103e-06
1873.82	0.000104762	1.50221e-06
2257.02	0.000104762	7.30631e-07
2718.59	0.000104762	3.37248e-07
3274.55	0.000104762	1.47263e-07
3944.21	0.000104762	6.06569e-08
4750.81	0.000104762	2.35122e-08
5722.37	0.000104762	8.56446e-09
6892.61	0.000104762	2.93131e-09
8302.18	0.000104762	9.44565e-10
10000	0.000104762	2.87971e-10
0.0001	0.000126186	1.39862
0.00012045	0.000126186	1.39862
0.000145083	0.000126186	1.39861
0.000174753	0.000126186	1.3986
0.00021049	0.000126186	1.39858
0.000253536	0.000126186	1.39855
0.000305386	0.000126186	1.39851
0.000367838	0.000126186	1.39845
0.000443062	0.000126186	1.39837
0.00053367	0.000126186	1.39825
0.000642807	0.000126186	1.39807
0.000774264	0.000126186	1.39782
0.000932603	0.000126186	1.39745
0.00112332	0.000126186	1.39692
0.00135305	0.000126186	1.39615
0.00162975	0.000126186	1.39504
0.00196304	0.000126186	1.39343
0.00236449	0.000126186	1.39114
0.00284804	0.000126186	1.38785
0.00343047	0.000126186	1.38319
0.00413201	0.000126186	1.37664
0.00497702	0.000126186	1.36753
0.00599484	0.000126186	1.35511
0.00722081	0.000126186	1.33855
0.00869749	0.000126186	1.31708
0.0104762	0.000126186	1.29022
0.0126186	0.000126186	1.25789
0.0151991	0.000126186	1.22049
0.0183074	0.000126186	1.17868
0.0220513	0.000126186	1.13312
0.0265609	0.000126186	1.08409
0.0319927	0.000126186	1.03146
0.0385353	0.000126186	0.974938
0.0464159	0.000126186	0.914484
0.0559081	0.000126186	0.850726
0.0673415	0.000126186	0.785124
0.0811131	0.000126186	0.719766
0.097701	0.000126186	0.656866
0.117681	0.000126186	0.598207
0.141747	0.000126186	0.544773
0.170735	0.000126186	0.496693
0.205651	0.000126186	0.453458
0.247708	0.000126186	0.414257
0.298365	0.000126186	0.37829
0.359381	0.000126186	0.344951
0.432876	0.000126186	0.313856
0.521401	0.000126186	0.284756
0.628029	0.000126186	0.257439
0.756463	0.000126186	0.231674
0.911163	0.000126186	0.207228
1.0975	0.000126186	0.183911
1.32194	0.000126186	0.161616
1.59228	0.000126186	0.14036
1.91791	0.000126186	0.120287
2.31013	0.000126186	0.101651
2.78256	0.000126186	0.0847419
3.3516	0.000126186	0.0697986
4.03702	0.000126186	0.0569383
4.8626	0.000126186	0.046131
5.85702	0.000126186	0.0372217
7.0548	0.000126186	0.0299781
8.49753	0.000126186	0.0241393
10.2353	0.000126186	0.019453
12.3285	0.000126186	0.0156954
14.8497	0.000126186	0.0126794
17.8865	0.000126186	0.0102532
21.5443	0.000126186	0.00829595
25.9502	0.000126186	0.00671159
31.2572	0.000126186	0.00542413
37.6494	0.000126186	0.00437379
45.3488	0.000126186	0.00351396
54.6228	0.000126186	0.00280858
65.7933	0.000126186	0.00222973
79.2483	0.000126186	0.00175555
95.4548	0.000126186	0.0013686
114.976	0.000126186	0.00105473
138.489	0.000126186	0.000802234
166.81	0.000126186	0.000601235
200.923	0.000126186	0.000443247
242.013	0.000126186	0.000320888
291.505	0.000126186	0.000227712
351.119	0.000126186	0.000158094
422.924	0.000126186	0.000107166
509.414	0.000126186	7.07697e-05
613.591	0.000126186	4.54215e-05
739.072	0.000126186	2.82619e-05
890.215	0.000126186	1.70028e-05
1072.27	0.000126186	9.86335e-06
1291.55	0.000126186	5.50119e-06
1555.68	0.000126186	2.94098e-06
1873.82	0.000126186	1.50218e-06
2257.02	0.000126186	7.30619e-07
2718.59	0.000126186	3.37243e-07
3274.55	0.000126186	1.47261e-07
3944.21	0.000126186	6.06561e-08
4750.81	0.000126186	2.35119e-08
5722.37	0.000126186	8.56437e-09
6892.61	0.000126186	2.93128e-09
8302.18	0.000126186	9.44556e-10
10000	0.000126186	2.87969e-10
0.0001	0.000151991	1.39862
0.00012045	0.000151991	1.39861
0.000145083	0.000151991	1.39861
0.000174753	0.000151991	1.3986
0.00021049	0.000151991	1.39859
0.000253536	0.000151991	1.39857
0.000305386	0.000151991	1.39854
0.000367838	0.000151991	1.3985
0.000443062	0.000151991	1.39844
0.00053367	0.000151991	1.39836
0.000642807	0.000151991	1.39824
0.000774264	0.000151991	1.39806
0.000932603	0.000151991	1.39781
0.00112332	0.000151991	1.39744
0.00135305	0.000151991	1.39691
0.00162975	0.000151991	1.39614
0.00196304	0.000151991	1.39502
0.00236449	0.000151991	1.39342
0.00284804	0.000151991	1.39112
0.00343047	0.000151991	1.38784
0.00413201	0.000151991	1.38317
0.00497702	0.000151991	1.37662
0.00599484	0.000151991	1.36751
0.00722081	0.000151991	1.35508
0.00869749	0.000151991	1.33851
0.0104762	0.000151991	1.31703
0.0126186	0.000151991	1.29016
0.0151991	0.000151991	1.25782
0.0183074	0.000151991	1.22039
0.0220513	0.000151991	1.17857
0.0265609	0.000151991	1.13298
0.0319927	0.000151991	1.08391
0.0385353	0.000151991	1.03125
0.0464159	0.000151991	0.974682
0.0559081	0.000151991	0.914179
0.0673415	0.000151991	0.850365
0.0811131	0.000151991	0.784701
0.097701	0.000151991	0.71927
0.117681	0.000151991	0.656286
0.141747	0.000151991	0.597522
0.170735	0.000151991	0.543954
0.205651	0.000151991	0.495701
0.247708	0.000151991	0.452238
0.298365	0.000151991	0.412741
0.359381	0.000151991	0.37639
0.432876	0.000151991	0.342561
0.521401	0.000151991	0.310848
0.628029	0.000151991	0.280985
0.756463	0.000151991	0.252746
0.911163	0.000151991	0.225912
1.0975	0.000151991	0.200287
1.32194	0.000151991	0.175767
1.59228	0.000151991	0.152376
1.91791	0.000151991	0.130289
2.31013	0.000151991	0.109791
2.78256	0.000151991	0.0912094
3.3516	0.000151991	0.0748123
4.03702	0.000151991	0.0607301
4.8626	0.000151991	0.0489301
5.85702	0.000151991	0.0392403
7.0548	0.000151991	0.0314017
8.49753	0.000151991	0.0251223
10.2353	0.000151991	0.0201182
12.3285	0.000151991	0.0161369
14.8497	0.000151991	0.0129667
17.8865	0.000151991	0.0104366
21.5443	0.000151991	0.0084107
25.9502	0.000151991	0.00678194
31.2572	0.000151991	0.00546642
37.6494	0.000151991	0.00439873
45.3488	0.000151991	0.00352839
54.6228	0.000151991	0.00281678
65.7933	0.000151991	0.00223431
79.2483	0.000151991	0.00175807
95.4548	0.000151991	0.00136995
114.976	0.000151991	0.00105544
138.489	0.000151991	0.000802598
166.81	0.000151991	0.000601415
200.923	0.000151991	0.000443333
242.013	0.000151991	0.000320927
291.505	0.000151991	0.000227728
351.119	0.000151991	0.0001581
422.924	0.000151991	0.000107167
509.414	0.000151991	7.07695e-05
613.591	0.000151991	4.54209e-05
739.072	0.000151991	2.82614e-05
890.215	0.000151991	1.70025e-05
1072.27	0.000151991	9.86314e-06
1291.55	0.000151991	5.50108e-06
1555.68	0.000151991	2.94092e-06
1873.82	0.000151991	1.50215e-06
2257.02	0.000151991	7.30605e-07
2718.59	0.000151991	3.37237e-07
3274.55	0.000151991	1.47258e-07
3944.21	0.000151991	6.06551e-08
4750.81	0.000151991	2.35116e-08
5722.37	0.000151991	8.56425e-09
6892.61	0.000151991	2.93124e-09
8302.18	0.000151991	9.44545e-10
10000	0.000151991	2.87966e-10
0.0001	0.000183074	1.39861
0.00012045	0.000183074	1.39861
0.000145083	0.000183074	1.3986
0.000174753	0.000183074	1.3986
0.00021049	0.000183074	1.39859
0.000253536	0.000183074	1.39857
0.000305386	0.000183074	1.39856
0.000367838	0.000183074	1.39853
0.000443062	0.000183074	1.39849
0.00053367	0.000183074	1.39843
0.000642807	0.000183074	1.39835
0.000774264	0.000183074	1.39823
0.000932603	0.000183074	1.39805
0.00112332	0.000183074	1.3978
0.00135305	0.000183074	1.39743
0.00162975	0.000183074	1.39689
0.00196304	0.000183074	1.39612
0.00236449	0.000183074	1.39501
0.00284804	0.000183074	1.39341
0.00343047	0.000183074	1.39111
0.00413201	0.000183074	1.38782
0.00497702	0.000183074	1.38315
0.00599484	0.000183074	1.37659
0.00722081	0.000183074	1.36748
0.00869749	0.000183074	1.35505
0.0104762	0.000183074	1.33846
0.0126186	0.000183074	1.31698
0.0151991	0.000183074	1.29009
0.0183074	0.000183074	1.25773
0.0220513	0.000183074	1.22028
0.0265609	0.000183074	1.17842
0.0319927	0.000183074	1.1328
0.0385353	0.000183074	1.08369
0.0464159	0.000183074	1.03098
0.0559081	0.000183074	0.974355
0.0673415	0.000183074	0.913785
0.0811131	0.000183074	0.849895
0.097701	0.000183074	0.784144
0.117681	0.000183074	0.718614
0.141747	0.000183074	0.655509
0.170735	0.000183074	0.596596
0.205651	0.000183074	0.542837
0.247708	0.000183074	0.494336
0.298365	0.000183074	0.45055
0.359381	0.000183074	0.410633
0.432876	0.000183074	0.373747
0.521401	0.000183074	0.339242
0.628029	0.000183074	0.306694
0.756463	0.000183074	0.275826
0.911163	0.000183074	0.246424
1.0975	0.000183074	0.218311
1.32194	0.000183074	0.191389
1.59228	0.000183074	0.165694
1.91791	0.000183074	0.141424
2.31013	0.000183074	0.118906
2.78256	0.000183074	0.0985043
3.3516	0.000183074	0.0805172
4.03702	0.000183074	0.0650901
4.8626	0.000183074	0.0521879
5.85702	0.000183074	0.0416215
7.0548	0.000183074	0.0331053
8.49753	0.000183074	0.0263162
10.2353	0.000183074	0.0209382
12.3285	0.000183074	0.0166893
14.8497	0.000183074	0.0133319
17.8865	0.000183074	0.0106734
21.5443	0.000183074	0.00856126
25.9502	0.000183074	0.00687579
31.2572	0.000183074	0.00552374
37.6494	0.000183074	0.00443302
45.3488	0.000183074	0.00354849
54.6228	0.000183074	0.00282832
65.7933	0.000183074	0.00224082
79.2483	0.000183074	0.00176166
95.4548	0.000183074	0.0013719
114.976	0.000183074	0.00105647
138.489	0.000183074	0.000803129
166.81	0.000183074	0.000601681
200.923	0.000183074	0.000443461
242.013	0.000183074	0.000320985
291.505	0.000183074	0.000227753
351.119	0.000183074	0.000158109
422.924	0.000183074	0.00010717
509.414	0.000183074	7.07698e-05
613.591	0.000183074	4.54205e-05
739.072	0.000183074	2.82609e-05
890.215	0.000183074	1.70021e-05
1072.27	0.000183074	9.8629e-06
1291.55	0.000183074	5.50094e-06
1555.68	0.000183074	2.94084e-06
1873.82	0.000183074	1.50211e-06
2257.02	0.000183074	7.30589e-07
2718.59	0.000183074	3.3723e-07
3274.55	0.000183074	1.47255e-07
3944.21	0.000183074	6.0654e-08
4750.81	0.000183074	2.35112e-08
5722.37	0.000183074	8.56411e-09
6892.61	0.000183074	2.9312e-09
8302.18	0.000183074	9.44533e-10
10000	0.000183074	2.87963e-10
0.0001	0.000220513	1.3986
0.00012045	0.000220513	1.3986
0.000145083	0.000220513	1.39859
0.000174753	0.000220513	1.39859
0.00021049	0.000220513	1.39858
0.000253536	0.000220513	1.39857
0.000305386	0.000220513	1.39856
0.000367838	0.000220513	1.39854
0.000443062	0.000220513	1.39851
0.00053367	0.000220513	1.39847
0.000642807	0.000220513	1.39842
0.000774264	0.000220513	1.39833
0.000932603	0.000220513	1.39821
0.00112332	0.000220513	1.39804
0.00135305	0.000220513	1.39778
0.00162975	0.000220513	1.39741
0.00196304	0.000220513	1.39688
0.00236449	0.000220513	1.39611
0.00284804	0.000220513	1.39499
0.00343047	0.000220513	1.39339
0.00413201	0.000220513	1.39109
0.00497702	0.000220513	1.3878
0.00599484	0.000220513	1.38313
0.00722081	0.000220513	1.37656
0.00869749	0.000220513	1.36745
0.0104762	0.000220513	1.355
0.0126186	0.000220513	1.33841
0.0151991	0.000220513	1.31691
0.0183074	0.000220513	1.29
0.0220513	0.000220513	1.25761
0.0265609	0.000220513	1.22013
0.0319927	0.000220513	1.17824
0.0385353	0.000220513	1.13257
0.0464159	0.000220513	1.08341
0.0559081	0.000220513	1.03063
0.0673415	0.000220513	0.973932
0.0811131	0.000220513	0.913273
0.097701	0.000220513	0.849279
0.117681	0.000220513	0.783408
0.141747	0.000220513	0.717737
0.170735	0.000220513	0.654461
0.205651	0.000220513	0.595336
0.247708	0.000220513	0.541305
0.298365	0.000220513	0.492451
0.359381	0.000220513	0.448209
0.432876	0.000220513	0.407708
0.521401	0.000220513	0.370082
0.628029	0.000220513	0.334664
0.756463	0.000220513	0.301019
0.911163	0.000220513	0.268884
1.0975	0.000220513	0.238094
1.32194	0.000220513	0.208577
1.59228	0.000220513	0.180392
1.91791	0.000220513	0.153763
2.31013	0.000220513	0.129053
2.78256	0.000220513	0.106673
3.3516	0.000220513	0.0869509
4.03702	0.000220513	0.0700504
4.8626	0.000220513	0.0559331
5.85702	0.000220513	0.0443923
7.0548	0.000220513	0.0351146
8.49753	0.000220513	0.0277447
10.2353	0.000220513	0.0219341
12.3285	0.000220513	0.0173703
14.8497	0.000220513	0.0137888
17.8865	0.000220513	0.0109742
21.5443	0.000220513	0.0087556
25.9502	0.000220513	0.00699892
31.2572	0.000220513	0.00560018
37.6494	0.000220513	0.00447948
45.3488	0.000220513	0.00357612
54.6228	0.000220513	0.00284441
65.7933	0.000220513	0.00224998
79.2483	0.000220513	0.00176676
95.4548	0.000220513	0.00137468
114.976	0.000220513	0.00105796
138.489	0.000220513	0.0008039
166.81	0.000220513	0.000602071
200.923	0.000220513	0.000443651
242.013	0.000220513	0.000321074
291.505	0.000220513	0.000227792
351.119	0.000220513	0.000158125
422.924	0.000220513	0.000107175
509.414	0.000220513	7.07711e-05
613.591	0.000220513	4.54204e-05
739.072	0.000220513	2.82605e-05
890.215	0.000220513	1.70017e-05
1072.27	0.000220513	9.86264e-06
1291.55	0.000220513	5.50079e-06
1555.68	0.000220513	2.94076e-06
1873.82	0.000220513	1.50207e-06
2257.02	0.000220513	7.30569e-07
2718.59	0.000220513	3.37221e-07
3274.55	0.000220513	1.47252e-07
3944.21	0.000220513	6.06526e-08
4750.81	0.000220513	2.35107e-08
5722.37	0.000220513	8.56395e-09
6892.61	0.000220513	2.93115e-09
8302.18	0.000220513	9.44518e-10
10000	0.000220513	2.87959e-10
0.0001	0.000265609	1.39858
0.00012045	0.000265609	1.39858
0.000145083	0.000265609	1.39858
0.000174753	0.000265609	1.39858
0.00021049	0.000265609	1.39857
0.000253536	0.000265609	1.39857
0.000305386	0.000265609	1.39856
0.000367838	0.000265609	1.39854
0.000443062	0.000265609	1.39853
0.00053367	0.000265609	1.3985
0.000642807	0.000265609	1.39846
0.000774264	0.000265609	1.3984
0.000932603	0.000265609	1.39832
0.00112332	0.000265609	1.3982
0.00135305	0.000265609	1.39802
0.00162975	0.000265609	1.39776
0.00196304	0.000265609	1.3974
0.00236449	0.000265609	1.39686
0.00284804	0.000265609	1.39609
0.00343047	0.000265609	1.39497
0.00413201	0.000265609	1.39337
0.00497702	0.000265609	1.39107
0.00599484	0.000265609	1.38777
0.00722081	0.000265609	1.3831
0.00869749	0.000265609	1.37653
0.0104762	0.000265609	1.3674
0.0126186	0.000265609	1.35495
0.0151991	0.000265609	1.33834
0.0183074	0.000265609	1.31682
0.0220513	0.000265609	1.28988
0.0265609	0.000265609	1.25746
0.0319927	0.000265609	1.21995
0.0385353	0.000265609	1.17801
0.0464159	0.000265609	1.13228
0.0559081	0.000265609	1.08305
0.0673415	0.000265609	1.03019
0.0811131	0.000265609	0.973383
0.097701	0.000265609	0.912601
0.117681	0.000265609	0.848465
0.141747	0.000265609	0.782427
0.170735	0.000265609	0.716557
0.205651	0.000265609	0.65304
0.247708	0.000265609	0.593611
0.298365	0.000265609	0.539195
0.359381	0.000265609	0.489845
0.432876	0.000265609	0.444966
0.521401	0.000265609	0.403659
0.628029	0.000265609	0.365036
0.756463	0.000265609	0.32842
0.911163	0.000265609	0.293392
1.0975	0.000265609	0.259747
1.32194	0.000265609	0.227436
1.59228	0.000265609	0.196558
1.91791	0.000265609	0.167376
2.31013	0.000265609	0.140294
2.78256	0.000265609	0.115764
3.3516	0.000265609	0.0941536
4.03702	0.000265609	0.0756434
4.8626	0.000265609	0.0601932
5.85702	0.000265609	0.0475771
7.0548	0.000265609	0.0374522
8.49753	0.000265609	0.0294291
10.2353	0.000265609	0.0231255
12.3285	0.000265609	0.0181972
14.8497	0.000265609	0.0143519
17.8865	0.000265609	0.0113506
21.5443	0.000265609	0.00900251
25.9502	0.000265609	0.00715783
31.2572	0.000265609	0.00570046
37.6494	0.000265609	0.00454144
45.3488	0.000265609	0.00361357
54.6228	0.000265609	0.00286653
65.7933	0.000265609	0.00226274
79.2483	0.000265609	0.00177396
95.4548	0.000265609	0.00137865
114.976	0.000265609	0.00106008
138.489	0.000265609	0.000805016
166.81	0.000265609	0.000602639
200.923	0.000265609	0.000443931
242.013	0.000265609	0.000321207
291.505	0.000265609	0.000227852
351.119	0.000265609	0.00015815
422.924	0.000265609	0.000107185
509.414	0.000265609	7.0774e-05
613.591	0.000265609	4.54208e-05
739.072	0.000265609	2.82603e-05
890.215	0.000265609	1.70014e-05
1072.27	0.000265609	9.86237e-06
1291.55	0.000265609	5.50062e-06
1555.68	0.000265609	2.94067e-06
1873.82	0.000265609	1.50203e-06
2257.02	0.000265609	7.30546e-07
2718.59	0.000265609	3.37211e-07
3274.55	0.000265609	1.47248e-07
3944.21	0.000265609	6.0651e-08
4750.81	0.000265609	2.35101e-08
5722.37	0.000265609	8.56375e-09
6892.61	0.000265609	2.93109e-09
8302.18	0.000265609	9.445e-10
10000	0.000265609	2.87954e-10
0.0001	0.000319927	1.39856
0.00012045	0.000319927	1.39856
0.000145083	0.000319927	1.39856
0.000174753	0.000319927	1.39856
0.00021049	0.000319927	1.39856
0.000253536	0.000319927	1.39855
0.000305386	0.000319927	1.39855
0.000367838	0.000319927	1.39854
0.000443062	0.000319927	1.39852
0.00053367	0.000319927	1.39851
0.000642807	0.000319927	1.39848
0.000774264	0.000319927	1.39844
0.000932603	0.000319927	1.39838
0.00112332	0.000319927	1.3983
0.00135305	0.000319927	1.39817
0.00162975	0.000319927	1.398
0.00196304	0.000319927	1.39774
0.00236449	0.000319927	1.39737
0.00284804	0.000319927	1.39684
0.00343047	0.000319927	1.39607
0.00413201	0.000319927	1.39495
0.00497702	0.000319927	1.39334
0.00599484	0.000319927	1.39104
0.00722081	0.000319927	1.38774
0.00869749	0.000319927	1.38306
0.0104762	0.000319927	1.37648
0.0126186	0.000319927	1.36735
0.0151991	0.000319927	1.35488
0.0183074	0.000319927	1.33825
0.0220513	0.000319927	1.3167
0.0265609	0.000319927	1.28974
0.0319927	0.000319927	1.25728
0.0385353	0.000319927	1.21971
0.0464159	0.000319927	1.17771
0.0559081	0.000319927	1.13191
0.0673415	0.000319927	1.08258
0.0811131	0.000319927	1.0296
0.097701	0.000319927	0.972662
0.117681	0.000319927	0.911714
0.141747	0.000319927	0.84738
0.170735	0.000319927	0.781109
0.205651	0.000319927	0.714959
0.247708	0.000319927	0.651099
0.298365	0.000319927	0.591244
0.359381	0.000319927	0.536284
0.432876	0.000319927	0.486241
0.521401	0.000319927	0.440488
0.628029	0.000319927	0.398095
0.756463	0.000319927	0.358164
0.911163	0.000319927	0.320039
1.0975	0.000319927	0.283368
1.32194	0.000319927	0.248071
1.59228	0.000319927	0.21429
1.91791	0.000319927	0.182345
2.31013	0.000319927	0.152692
2.78256	0.000319927	0.125832
3.3516	0.000319927	0.102169
4.03702	0.000319927	0.0819041
4.8626	0.000319927	0.0649962
5.85702	0.000319927	0.0511992
7.0548	0.000319927	0.0401385
8.49753	0.000319927	0.0313884
10.2353	0.000319927	0.0245301
12.3285	0.000319927	0.0191864
14.8497	0.000319927	0.0150358
17.8865	0.000319927	0.0118146
21.5443	0.000319927	0.00931147
25.9502	0.000319927	0.00735972
31.2572	0.000319927	0.00582986
37.6494	0.000319927	0.00462272
45.3488	0.000319927	0.00366351
54.6228	0.000319927	0.00289651
65.7933	0.000319927	0.0022803
79.2483	0.000319927	0.00178399
95.4548	0.000319927	0.00138423
114.976	0.000319927	0.00106312
138.489	0.000319927	0.000806619
166.81	0.000319927	0.000603463
200.923	0.000319927	0.000444341
242.013	0.000319927	0.000321403
291.505	0.000319927	0.000227942
351.119	0.000319927	0.000158189
422.924	0.000319927	0.0001072
509.414	0.000319927	7.07794e-05
613.591	0.000319927	4.54222e-05
739.072	0.000319927	2.82603e-05
890.215	0.000319927	1.70011e-05
1072.27	0.000319927	9.86211e-06
1291.55	0.000319927	5.50044e-06
1555.68	0.000319927	2.94056e-06
1873.82	0.000319927	1.50197e-06
2257.02	0.000319927	7.3052e-07
2718.59	0.000319927	3.37199e-07
3274.55	0.000319927	1.47243e-07
3944.21	0.000319927	6.0649e-08
4750.81	0.000319927	2.35094e-08
5722.37	0.000319927	8.56351e-09
6892.61	0.000319927	2.93101e-09
8302.18	0.000319927	9.44478e-10
10000	0.000319927	2.87948e-10
0.0001	0.000385353	1.39854
0.00012045	0.000385353	1.39854
0.000145083	0.000385353	1.39854
0.000174753	0.000385353	1.39854
0.00021049	0.000385353	1.39854
0.000253536	0.000385353	1.39853
0.000305386	0.000385353	1.39853
0.000367838	0.000385353	1.39852
0.000443062	0.000385353	1.39851
0.00053367	0.000385353	1.3985
0.000642807	0.000385353	1.39848
0.000774264	0.000385353	1.39845
0.000932603	0.000385353	1.39841
0.00112332	0.000385353	1.39836
0.00135305	0.000385353	1.39827
0.00162975	0.000385353	1.39815
0.00196304	0.000385353	1.39797
0.00236449	0.000385353	1.39772
0.00284804	0.000385353	1.39735
0.00343047	0.000385353	1.39681
0.00413201	0.000385353	1.39604
0.00497702	0.000385353	1.39492
0.00599484	0.000385353	1.39331
0.00722081	0.000385353	1.391
0.00869749	0.000385353	1.3877
0.0104762	0.000385353	1.38302
0.0126186	0.000385353	1.37643
0.0151991	0.000385353	1.36728
0.0183074	0.000385353	1.35479
0.0220513	0.000385353	1.33814
0.0265609	0.000385353	1.31656
0.0319927	0.000385353	1.28956
0.0385353	0.000385353	1.25704
0.0464159	0.000385353	1.21941
0.0559081	0.000385353	1.17733
0.0673415	0.000385353	1.13143
0.0811131	0.000385353	1.08198
0.097701	0.000385353	1.02884
0.117681	0.000385353	0.971708
0.141747	0.000385353	0.910531
0.170735	0.000385353	0.845925
0.205651	0.000385353	0.779326
0.247708	0.000385353	0.712783
0.298365	0.000385353	0.648442
0.359381	0.000385353	0.587985
0.432876	0.000385353	0.532269
0.521401	0.000385353	0.481275
0.628029	0.000385353	0.434343
0.756463	0.000385353	0.390528
0.911163	0.000385353	0.348954
1.0975	0.000385353	0.309038
1.32194	0.000385353	0.270571
1.59228	0.000385353	0.233683
1.91791	0.000385353	0.198756
2.31013	0.000385353	0.166321
2.78256	0.000385353	0.136935
3.3516	0.000385353	0.111044
4.03702	0.000385353	0.0888701
4.8626	0.000385353	0.0703717
5.85702	0.000385353	0.0552821
7.0548	0.000385353	0.043193
8.49753	0.000385353	0.0336393
10.2353	0.000385353	0.0261634
12.3285	0.000385353	0.0203523
14.8497	0.000385353	0.0158537
17.8865	0.000385353	0.0123781
21.5443	0.000385353	0.00969236
25.9502	0.000385353	0.00761237
31.2572	0.000385353	0.00599426
37.6494	0.000385353	0.0047276
45.3488	0.000385353	0.00372902
54.6228	0.000385353	0.00293649
65.7933	0.000385353	0.00230411
79.2483	0.000385353	0.0017978
95.4548	0.000385353	0.00139203
114.976	0.000385353	0.0010674
138.489	0.000385353	0.000808908
166.81	0.000385353	0.00060465
200.923	0.000385353	0.000444938
242.013	0.000385353	0.000321693
291.505	0.000385353	0.000228077
351.119	0.000385353	0.000158249
422.924	0.000385353	0.000107225
509.414	0.000385353	7.07886e-05
613.591	0.000385353	4.54251e-05
739.072	0.000385353	2.82609e-05
890.215	0.000385353	1.7001e-05
1072.27	0.000385353	9.86187e-06
1291.55	0.000385353	5.50025e-06
1555.68	0.000385353	2.94045e-06
1873.82	0.000385353	1.50191e-06
2257.02	0.000385353	7.30489e-07
2718.59	0.000385353	3.37185e-07
3274.55	0.000385353	1.47237e-07
3944.21	0.000385353	6.06467e-08
4750.81	0.000385353	2.35085e-08
5722.37	0.000385353	8.56323e-09
6892.61	0.000385353	2.93092e-09
8302.18	0.000385353	9.44452e-10
10000	0.000385353	2.87941e-10
0.0001	0.000464159	1.39851
0.00012045	0.000464159	1.39851
0.000145083	0.000464159	1.39851
0.000174753	0.000464159	1.39851
0.00021049	0.000464159	1.39851
0.000253536	0.000464159	1.39851
0.000305386	0.000464159	1.3985
0.000367838	0.000464159	1.3985
0.000443062	0.000464159	1.39849
0.00053367	0.000464159	1.39848
0.000642807	0.000464159	1.39847
0.000774264	0.000464159	1.39845
0.000932603	0.000464159	1.39842
0.00112332	0.000464159	1.39838
0.00135305	0.000464159	1.39833
0.00162975	0.000464159	1.39824
0.00196304	0.000464159	1.39812
0.00236449	0.000464159	1.39794
0.00284804	0.000464159	1.39769
0.00343047	0.000464159	1.39732
0.00413201	0.000464159	1.39678
0.00497702	0.000464159	1.39601
0.00599484	0.000464159	1.39489
0.00722081	0.000464159	1.39327
0.00869749	0.000464159	1.39096
0.0104762	0.000464159	1.38765
0.0126186	0.000464159	1.38296
0.0151991	0.000464159	1.37636
0.0183074	0.000464159	1.36719
0.0220513	0.000464159	1.35468
0.0265609	0.000464159	1.338
0.0319927	0.000464159	1.31638
0.0385353	0.000464159	1.28932
0.0464159	0.000464159	1.25674
0.0559081	0.000464159	1.21902
0.0673415	0.000464159	1.17683
0.0811131	0.000464159	1.13079
0.097701	0.000464159	1.08118
0.117681	0.000464159	1.02783
0.141747	0.000464159	0.970438
0.170735	0.000464159	0.908945
0.205651	0.000464159	0.843958
0.247708	0.000464159	0.776903
0.298365	0.000464159	0.709808
0.359381	0.000464159	0.644792
0.432876	0.000464159	0.583501
0.521401	0.000464159	0.526747
0.628029	0.000464159	0.474475
0.756463	0.000464159	0.426002
0.911163	0.000464159	0.380403
1.0975	0.000464159	0.336882
1.32194	0.000464159	0.295013
1.59228	0.000464159	0.254821
1.91791	0.000464159	0.216699
2.31013	0.000464159	0.181259
2.78256	0.000464159	0.149137
3.3516	0.000464159	0.120829
4.03702	0.000464159	0.0965822
4.8626	0.000464159	0.0763521
5.85702	0.000464159	0.0598511
7.0548	0.000464159	0.0466355
8.49753	0.000464159	0.0361981
10.2353	0.000464159	0.0280393
12.3285	0.000464159	0.0217076
14.8497	0.000464159	0.0168176
17.8865	0.000464159	0.0130519
21.5443	0.000464159	0.0101549
25.9502	0.000464159	0.00792384
31.2572	0.000464159	0.0062
37.6494	0.000464159	0.00486084
45.3488	0.000464159	0.00381354
54.6228	0.000464159	0.00298893
65.7933	0.000464159	0.00233586
79.2483	0.000464159	0.00181652
95.4548	0.000464159	0.00140277
114.976	0.000464159	0.00107338
138.489	0.000464159	0.000812143
166.81	0.000464159	0.000606348
200.923	0.000464159	0.000445801
242.013	0.000464159	0.000322117
291.505	0.000464159	0.000228277
351.119	0.000464159	0.000158339
422.924	0.000464159	0.000107263
509.414	0.000464159	7.08036e-05
613.591	0.000464159	4.54304e-05
739.072	0.000464159	2.82623e-05
890.215	0.000464159	1.70012e-05
1072.27	0.000464159	9.86171e-06
1291.55	0.000464159	5.50008e-06
1555.68	0.000464159	2.94033e-06
1873.82	0.000464159	1.50184e-06
2257.02	0.000464159	7.30455e-07
2718.59	0.000464159	3.37169e-07
3274.55	0.000464159	1.4723e-07
3944.21	0.000464159	6.0644e-08
4750.81	0.000464159	2.35075e-08
5722.37	0.000464159	8.56289e-09
6892.61	0.000464159	2.93082e-09
8302.18	0.000464159	9.44421e-10
10000	0.000464159	2.87933e-10
0.0001	0.000559081	1.39848
0.00012045	0.000559081	1.39848
0.000145083	0.000559081	1.39848
0.000174753	0.000559081	1.39848
0.00021049	0.000559081	1.39847
0.000253536	0.000559081	1.39847
0.000305386	0.000559081	1.39847
0.000367838	0.000559081	1.39847
0.000443062	0.000559081	1.39846
0.00053367	0.000559081	1.39846
0.000642807	0.000559081	1.39845
0.000774264	0.000559081	1.39844
0.000932603	0.000559081	1.39842
0.00112332	0.000559081	1.39839
0.00135305	0.000559081	1.39835
0.00162975	0.000559081	1.39829
0.00196304	0.000559081	1.39821
0.00236449	0.000559081	1.39808
0.00284804	0.000559081	1.39791
0.00343047	0.000559081	1.39765
0.00413201	0.000559081	1.39728
0.00497702	0.000559081	1.39674
0.00599484	0.000559081	1.39596
0.00722081	0.000559081	1.39484
0.00869749	0.000559081	1.39323
0.0104762	0.000559081	1.39091
0.0126186	0.000559081	1.38759
0.0151991	0.000559081	1.38289
0.0183074	0.000559081	1.37627
0.0220513	0.000559081	1.36709
0.0265609	0.000559081	1.35455
0.0319927	0.000559081	1.33782
0.0385353	0.000559081	1.31615
0.0464159	0.000559081	1.28902
0.0559081	0.000559081	1.25635
0.0673415	0.000559081	1.21852
0.0811131	0.000559081	1.17618
0.097701	0.000559081	1.12996
0.117681	0.000559081	1.08011
0.141747	0.000559081	1.02648
0.170735	0.000559081	0.968733
0.205651	0.000559081	0.906803
0.247708	0.000559081	0.841288
0.298365	0.000559081	0.773596
0.359381	0.000559081	0.705731
0.432876	0.000559081	0.63978
0.521401	0.000559081	0.577346
0.628029	0.000559081	0.519201
0.756463	0.000559081	0.465261
0.911163	0.000559081	0.414858
1.0975	0.000559081	0.367151
1.32194	0.000559081	0.321511
1.59228	0.000559081	0.277771
1.91791	0.000559081	0.236247
2.31013	0.000559081	0.197585
2.78256	0.000559081	0.162507
3.3516	0.000559081	0.131581
4.03702	0.000559081	0.105084
4.8626	0.000559081	0.0829723
5.85702	0.000559081	0.0649338
7.0548	0.000559081	0.0504874
8.49753	0.000559081	0.0390816
10.2353	0.000559081	0.0301714
12.3285	0.000559081	0.023264
14.8497	0.000559081	0.0179379
17.8865	0.000559081	0.0138458
21.5443	0.000559081	0.010708
25.9502	0.000559081	0.00830208
31.2572	0.000559081	0.00645366
37.6494	0.000559081	0.00502758
45.3488	0.000559081	0.00392092
54.6228	0.000559081	0.0030566
65.7933	0.000559081	0.00237751
79.2483	0.000559081	0.0018415
95.4548	0.000559081	0.00141734
114.976	0.000559081	0.00108163
138.489	0.000559081	0.000816667
166.81	0.000559081	0.000608752
200.923	0.000559081	0.000447037
242.013	0.000559081	0.000322731
291.505	0.000559081	0.00022857
351.119	0.000559081	0.000158473
422.924	0.000559081	0.000107321
509.414	0.000559081	7.08274e-05
613.591	0.000559081	4.54392e-05
739.072	0.000559081	2.82652e-05
890.215	0.000559081	1.70018e-05
1072.27	0.000559081	9.8617e-06
1291.55	0.000559081	5.49994e-06
1555.68	0.000559081	2.94021e-06
1873.82	0.000559081	1.50177e-06
2257.02	0.000559081	7.30416e-07
2718.59	0.000559081	3.37151e-07
3274.55	0.000559081	1.47222e-07
3944.21	0.000559081	6.06408e-08
4750.81	0.000559081	2.35064e-08
5722.37	0.000559081	8.56249e-09
6892.61	0.000559081	2.93069e-09
8302.18	0.000559081	9.44384e-10
10000	0.000559081	2.87922e-10
0.0001	0.000673415	1.39844
0.00012045	0.000673415	1.39844
0.000145083	0.000673415	1.39843
0.000174753	0.000673415	1.39843
0.00021049	0.000673415	1.39843
0.000253536	0.000673415	1.39843
0.000305386	0.000673415	1.39843
0.000367838	0.000673415	1.39843
0.000443062	0.000673415	1.39843
0.00053367	0.000673415	1.39842
0.000642807	0.000673415	1.39842
0.000774264	0.000673415	1.39841
0.000932603	0.000673415	1.39839
0.00112332	0.000673415	1.39837
0.00135305	0.000673415	1.39835
0.00162975	0.000673415	1.39831
0.00196304	0.000673415	1.39825
0.00236449	0.000673415	1.39816
0.00284804	0.000673415	1.39804
0.00343047	0.000673415	1.39786
0.00413201	0.000673415	1.39761
0.00497702	0.000673415	1.39723
0.00599484	0.000673415	1.39669
0.00722081	0.000673415	1.39592
0.00869749	0.000673415	1.39479
0.0104762	0.000673415	1.39317
0.0126186	0.000673415	1.39084
0.0151991	0.000673415	1.38752
0.0183074	0.000673415	1.3828
0.0220513	0.000673415	1.37616
0.0265609	0.000673415	1.36695
0.0319927	0.000673415	1.35437
0.0385353	0.000673415	1.3376
0.0464159	0.000673415	1.31585
0.0559081	0.000673415	1.28863
0.0673415	0.000673415	1.25584
0.0811131	0.000673415	1.21786
0.097701	0.000673415	1.17533
0.117681	0.000673415	1.12886
0.141747	0.000673415	1.0787
0.170735	0.000673415	1.02467
0.205651	0.000673415	0.966429
0.247708	0.000673415	0.903895
0.298365	0.000673415	0.837645
0.359381	0.000673415	0.769069
0.432876	0.000673415	0.700143
0.521401	0.000673415	0.632916
0.628029	0.000673415	0.568952
0.756463	0.000673415	0.508995
0.911163	0.000673415	0.452972
1.0975	0.000673415	0.400297
1.32194	0.000673415	0.350303
1.59228	0.000673415	0.30264
1.91791	0.000673415	0.257462
2.31013	0.000673415	0.215364
2.78256	0.000673415	0.177114
3.3516	0.000673415	0.143359
4.03702	0.000673415	0.114424
4.8626	0.000673415	0.0902697
5.85702	0.000673415	0.0705596
7.0548	0.000673415	0.0547717
8.49753	0.000673415	0.0423073
10.2353	0.000673415	0.0325733
12.3285	0.000673415	0.0250323
14.8497	0.000673415	0.0192238
17.8865	0.000673415	0.0147683
21.5443	0.000673415	0.0113596
25.9502	0.000673415	0.00875439
31.2572	0.000673415	0.00676169
37.6494	0.000673415	0.00523317
45.3488	0.000673415	0.00405531
54.6228	0.000673415	0.00314256
65.7933	0.000673415	0.00243125
79.2483	0.000673415	0.00187428
95.4548	0.000673415	0.00143678
114.976	0.000673415	0.00109282
138.489	0.000673415	0.000822908
166.81	0.000673415	0.000612119
200.923	0.000673415	0.000448792
242.013	0.000673415	0.000323614
291.505	0.000673415	0.000228998
351.119	0.000673415	0.000158672
422.924	0.000673415	0.000107409
509.414	0.000673415	7.08641e-05
613.591	0.000673415	4.54534e-05
739.072	0.000673415	2.82701e-05
890.215	0.000673415	1.70033e-05
1072.27	0.000673415	9.86195e-06
1291.55	0.000673415	5.49987e-06
1555.68	0.000673415	2.9401e-06
1873.82	0.000673415	1.50169e-06
2257.02	0.000673415	7.30374e-07
2718.59	0.000673415	3.3713e-07
3274.55	0.000673415	1.47213e-07
3944.21	0.000673415	6.06371e-08
4750.81	0.000673415	2.3505e-08
5722.37	0.000673415	8.56201e-09
6892.61	0.000673415	2.93054e-09
8302.18	0.000673415	9.4434e-10
10000	0.000673415	2.8791e-10
0.0001	0.000811131	1.39838
0.00012045	0.000811131	1.39838
0.000145083	0.000811131	1.39838
0.000174753	0.000811131	1.39838
0.00021049	0.000811131	1.39838
0.000253536	0.000811131	1.39838
0.000305386	0.000811131	1.39838
0.000367838	0.000811131	1.39838
0.000443062	0.000811131	1.39838
0.00053367	0.000811131	1.39838
0.000642807	0.000811131	1.39837
0.000774264	0.000811131	1.39836
0.000932603	0.000811131	1.39836
0.00112332	0.000811131	1.39834
0.00135305	0.000811131	1.39832
0.00162975	0.000811131	1.3983
0.00196304	0.000811131	1.39826
0.00236449	0.000811131	1.3982
0.00284804	0.000811131	1.39811
0.00343047	0.000811131	1.39799
0.00413201	0.000811131	1.39781
0.00497702	0.000811131	1.39755
0.00599484	0.000811131	1.39718
0.00722081	0.000811131	1.39664
0.00869749	0.000811131	1.39585
0.0104762	0.000811131	1.39473
0.0126186	0.000811131	1.3931
0.0151991	0.000811131	1.39076
0.0183074	0.000811131	1.38743
0.0220513	0.000811131	1.38269
0.0265609	0.000811131	1.37603
0.0319927	0.000811131	1.36677
0.0385353	0.000811131	1.35415
0.0464159	0.000811131	1.3373
0.0559081	0.000811131	1.31546
0.0673415	0.000811131	1.28812
0.0811131	0.000811131	1.25517
0.097701	0.000811131	1.21698
0.117681	0.000811131	1.17419
0.141747	0.000811131	1.12738
0.170735	0.000811131	1.07679
0.205651	0.000811131	1.02222
0.247708	0.000811131	0.9633
0.298365	0.000811131	0.899929
0.359381	0.000811131	0.832664
0.432876	0.000811131	0.762873
0.521401	0.000811131	0.692503
0.628029	0.000811131	0.623572
0.756463	0.000811131	0.557623
0.911163	0.000811131	0.49541
1.0975	0.000811131	0.436942
1.32194	0.000811131	0.381812
1.59228	0.000811131	0.329645
1.91791	0.000811131	0.280438
2.31013	0.000811131	0.234649
2.78256	0.000811131	0.193015
3.3516	0.000811131	0.156223
4.03702	0.000811131	0.124653
4.8626	0.000811131	0.098285
5.85702	0.000811131	0.0767603
7.0548	0.000811131	0.0595135
8.49753	0.000811131	0.0458948
10.2353	0.000811131	0.0352599
12.3285	0.000811131	0.0270238
14.8497	0.000811131	0.0206845
17.8865	0.000811131	0.0158269
21.5443	0.000811131	0.0121165
25.9502	0.000811131	0.00928716
31.2572	0.000811131	0.00713004
37.6494	0.000811131	0.00548283
45.3488	0.000811131	0.00422099
54.6228	0.000811131	0.00325013
65.7933	0.000811131	0.00249952
79.2483	0.000811131	0.00191656
95.4548	0.000811131	0.00146228
114.976	0.000811131	0.00110776
138.489	0.000811131	0.000831386
166.81	0.000811131	0.000616768
200.923	0.000811131	0.000451253
242.013	0.000811131	0.000324869
291.505	0.000811131	0.000229614
351.119	0.000811131	0.000158962
422.924	0.000811131	0.00010754
509.414	0.000811131	7.092e-05
613.591	0.000811131	4.54758e-05
739.072	0.000811131	2.82784e-05
890.215	0.000811131	1.70059e-05
1072.27	0.000811131	9.86263e-06
1291.55	0.000811131	5.49993e-06
1555.68	0.000811131	2.94003e-06
1873.82	0.000811131	1.50162e-06
2257.02	0.000811131	7.30329e-07
2718.59	0.000811131	3.37107e-07
3274.55	0.000811131	1.47202e-07
3944.21	0.000811131	6.06328e-08
4750.81	0.000811131	2.35034e-08
5722.37	0.000811131	8.56145e-09
6892.61	0.000811131	2.93036e-09
8302.18	0.000811131	9.44287e-10
10000	0.000811131	2.87896e-10
0.0001	0.00097701	1.39832
0.00012045	0.00097701	1.39832
0.000145083	0.00097701	1.39832
0.000174753	0.00097701	1.39832
0.00021049	0.00097701	1.39832
0.000253536	0.00097701	1.39832
0.000305386	0.00097701	1.39832
0.000367838	0.00097701	1.39832
0.000443062	0.00097701	1.39832
0.00053367	0.00097701	1.39832
0.000642807	0.00097701	1.39831
0.000774264	0.00097701	1.39831
0.000932603	0.00097701	1.3983
0.00112332	0.00097701	1.39829
0.00135305	0.00097701	1.39828
0.00162975	0.00097701	1.39826
0.00196304	0.00097701	1.39823
0.00236449	0.00097701	1.39819
0.00284804	0.00097701	1.39813
0.00343047	0.00097701	1.39805
0.00413201	0.00097701	1.39793
0.00497702	0.00097701	1.39775
0.00599484	0.00097701	1.39749
0.00722081	0.00097701	1.39711
0.00869749	0.00097701	1.39657
0.0104762	0.00097701	1.39578
0.0126186	0.00097701	1.39465
0.0151991	0.00097701	1.39301
0.0183074	0.00097701	1.39066
0.0220513	0.00097701	1.38731
0.0265609	0.00097701	1.38255
0.0319927	0.00097701	1.37585
0.0385353	0.00097701	1.36655
0.0464159	0.00097701	1.35386
0.0559081	0.00097701	1.33692
0.0673415	0.00097701	1.31496
0.0811131	0.00097701	1.28745
0.097701	0.00097701	1.25428
0.117681	0.00097701	1.21581
0.141747	0.00097701	1.17266
0.170735	0.00097701	1.12539
0.205651	0.00097701	1.07421
0.247708	0.00097701	1.01889
0.298365	0.00097701	0.959032
0.359381	0.00097701	0.894508
0.432876	0.00097701	0.825854
0.521401	0.00097701	0.754415
0.628029	0.00097701	0.682122
0.756463	0.00097701	0.610985
0.911163	0.00097701	0.54257
1.0975	0.00097701	0.47772
1.32194	0.00097701	0.416627
1.59228	0.00097701	0.359182
1.91791	0.00097701	0.305373
2.31013	0.00097701	0.255526
2.78256	0.00097701	0.210258
3.3516	0.00097701	0.170223
4.03702	0.00097701	0.135824
4.8626	0.00097701	0.107063
5.85702	0.00097701	0.0835705
7.0548	0.00097701	0.0647394
8.49753	0.00097701	0.0498649
10.2353	0.00097701	0.0382473
12.3285	0.00097701	0.029251
14.8497	0.00097701	0.0223291
17.8865	0.00097701	0.0170289
21.5443	0.00097701	0.0129848
25.9502	0.00097701	0.00990588
31.2572	0.00097701	0.00756383
37.6494	0.00097701	0.00578134
45.3488	0.00097701	0.00442217
54.6228	0.00097701	0.00338275
65.7933	0.00097701	0.00258495
79.2483	0.00097701	0.00197028
95.4548	0.00097701	0.0014952
114.976	0.00097701	0.00112737
138.489	0.00097701	0.00084271
166.81	0.00097701	0.000623089
200.923	0.00097701	0.000454656
242.013	0.00097701	0.000326633
291.505	0.00097701	0.000230493
351.119	0.00097701	0.000159382
422.924	0.00097701	0.000107732
509.414	0.00097701	7.10036e-05
613.591	0.00097701	4.55102e-05
739.072	0.00097701	2.82915e-05
890.215	0.00097701	1.70105e-05
1072.27	0.00097701	9.86398e-06
1291.55	0.00097701	5.50021e-06
1555.68	0.00097701	2.94001e-06
1873.82	0.00097701	1.50156e-06
2257.02	0.00097701	7.30284e-07
2718.59	0.00097701	3.37082e-07
3274.55	0.00097701	1.47191e-07
3944.21	0.00097701	6.06278e-08
4750.81	0.00097701	2.35015e-08
5722.37	0.00097701	8.56079e-09
6892.61	0.00097701	2.93015e-09
8302.18	0.00097701	9.44224e-10
10000	0.00097701	2.87879e-10
0.0001	0.00117681	1.39825
0.00012045	0.00117681	1.39825
0.000145083	0.00117681	1.39825
0.000174753	0.00117681	1.39825
0.00021049	0.00117681	1.39825
0.000253536	0.00117681	1.39825
0.000305386	0.00117681	1.39825
0.000367838	0.00117681	1.39825
0.000443062	0.00117681	1.39825
0.00053367	0.00117681	1.39825
0.000642807	0.00117681	1.39824
0.000774264	0.00117681	1.39824
0.000932603	0.00117681	1.39824
0.00112332	0.00117681	1.39823
0.00135305	0.00117681	1.39822
0.00162975	0.00117681	1.39821
0.00196304	0.00117681	1.39819
0.00236449	0.00117681	1.39816
0.00284804	0.00117681	1.39812
0.00343047	0.00117681	1.39806
0.00413201	0.00117681	1.39797
0.00497702	0.00117681	1.39785
0.00599484	0.00117681	1.39767
0.00722081	0.00117681	1.39741
0.00869749	0.00117681	1.39703
0.0104762	0.00117681	1.39648
0.0126186	0.00117681	1.39569
0.0151991	0.00117681	1.39455
0.0183074	0.00117681	1.3929
0.0220513	0.00117681	1.39054
0.0265609	0.00117681	1.38716
0.0319927	0.00117681	1.38237
0.0385353	0.00117681	1.37562
0.0464159	0.00117681	1.36626
0.0559081	0.00117681	1.35347
0.0673415	0.00117681	1.33641
0.0811131	0.00117681	1.31428
0.097701	0.00117681	1.28655
0.117681	0.00117681	1.25309
0.141747	0.00117681	1.21424
0.170735	0.00117681	1.1706
0.205651	0.00117681	1.1227
0.247708	0.00117681	1.0707
0.298365	0.00117681	1.01434
0.359381	0.00117681	0.953197
0.432876	0.00117681	0.887099
0.521401	0.00117681	0.816564
0.628029	0.00117681	0.742937
0.756463	0.00117681	0.66816
0.911163	0.00117681	0.594293
1.0975	0.00117681	0.523007
1.32194	0.00117681	0.455342
1.59228	0.00117681	0.391796
1.91791	0.00117681	0.33263
2.31013	0.00117681	0.278171
2.78256	0.00117681	0.228914
3.3516	0.00117681	0.185399
4.03702	0.00117681	0.147979
4.8626	0.00117681	0.116647
5.85702	0.00117681	0.0910277
7.0548	0.00117681	0.0704785
8.49753	0.00117681	0.0542399
10.2353	0.00117681	0.041553
12.3285	0.00117681	0.031727
14.8497	0.00117681	0.0241677
17.8865	0.00117681	0.0183819
21.5443	0.00117681	0.0139704
25.9502	0.00117681	0.0106154
31.2572	0.00117681	0.00806747
37.6494	0.00117681	0.00613282
45.3488	0.00117681	0.00466269
54.6228	0.00117681	0.00354376
65.7933	0.00117681	0.00269025
79.2483	0.00117681	0.00203749
95.4548	0.00117681	0.00153702
114.976	0.00117681	0.00115269
138.489	0.00117681	0.000857579
166.81	0.00117681	0.000631538
200.923	0.00117681	0.000459287
242.013	0.00117681	0.000329076
291.505	0.00117681	0.000231731
351.119	0.00117681	0.000159983
422.924	0.00117681	0.000108012
509.414	0.00117681	7.11273e-05
613.591	0.00117681	4.55621e-05
739.072	0.00117681	2.8312e-05
890.215	0.00117681	1.70179e-05
1072.27	0.00117681	9.8664e-06
1291.55	0.00117681	5.50085e-06
1555.68	0.00117681	2.94011e-06
1873.82	0.00117681	1.50153e-06
2257.02	0.00117681	7.30243e-07
2718.59	0.00117681	3.37056e-07
3274.55	0.00117681	1.47178e-07
3944.21	0.00117681	6.06222e-08
4750.81	0.00117681	2.34993e-08
5722.37	0.00117681	8.56001e-09
6892.61	0.00117681	2.9299e-09
8302.18	0.00117681	9.4415e-10
10000	0.00117681	2.87858e-10
0.0001	0.00141747	1.39816
0.00012045	0.00141747	1.39816
0.000145083	0.00141747	1.39816
0.000174753	0.00141747	1.39816
0.00021049	0.00141747	1.39816
0.000253536	0.00141747	1.39816
0.000305386	0.00141747	1.39816
0.000367838	0.00141747	1.39816
0.000443062	0.00141747	1.39816
0.00053367	0.00141747	1.39816
0.000642807	0.00141747	1.39816
0.000774264	0.00141747	1.39816
0.000932603	0.00141747	1.39815
0.00112332	0.00141747	1.39815
0.00135305	0.00141747	1.39814
0.00162975	0.00141747	1.39813
0.00196304	0.00141747	1.39812
0.00236449	0.00141747	1.3981
0.00284804	0.00141747	1.39807
0.00343047	0.00141747	1.39803
0.00413201	0.00141747	1.39797
0.00497702	0.00141747	1.39788
0.00599484	0.00141747	1.39776
0.00722081	0.00141747	1.39758
0.00869749	0.00141747	1.39731
0.0104762	0.00141747	1.39693
0.0126186	0.00141747	1.39638
0.0151991	0.00141747	1.39558
0.0183074	0.00141747	1.39443
0.0220513	0.00141747	1.39276
0.0265609	0.00141747	1.39038
0.0319927	0.00141747	1.38697
0.0385353	0.00141747	1.38214
0.0464159	0.00141747	1.37533
0.0559081	0.00141747	1.36588
0.0673415	0.00141747	1.35297
0.0811131	0.00141747	1.33574
0.097701	0.00141747	1.31339
0.117681	0.00141747	1.28535
0.141747	0.00141747	1.2515
0.170735	0.00141747	1.21212
0.205651	0.00141747	1.1678
0.247708	0.00141747	1.11902
0.298365	0.00141747	1.0659
0.359381	0.00141747	1.00813
0.432876	0.00141747	0.945221
0.521401	0.00141747	0.876997
0.628029	0.00141747	0.803972
0.756463	0.00141747	0.727524
0.911163	0.00141747	0.64968
1.0975	0.00141747	0.572641
1.32194	0.00141747	0.498306
1.59228	0.00141747	0.428038
1.91791	0.00141747	0.362707
2.31013	0.00141747	0.30291
2.78256	0.00141747	0.249142
3.3516	0.00141747	0.201814
4.03702	0.00141747	0.16115
4.8626	0.00141747	0.127073
5.85702	0.00141747	0.0991688
7.0548	0.00141747	0.0767622
8.49753	0.00141747	0.0590442
10.2353	0.00141747	0.0451955
12.3285	0.00141747	0.0344665
14.8497	0.00141747	0.0262114
17.8865	0.00141747	0.019894
21.5443	0.00141747	0.0150793
25.9502	0.00141747	0.0114205
31.2572	0.00141747	0.00864484
37.6494	0.00141747	0.00654077
45.3488	0.00141747	0.00494581
54.6228	0.00141747	0.00373621
65.7933	0.00141747	0.00281808
79.2483	0.00141747	0.00212033
95.4548	0.00141747	0.00158933
114.976	0.00141747	0.00118484
138.489	0.00141747	0.000876774
166.81	0.00141747	0.000642637
200.923	0.00141747	0.000465483
242.013	0.00141747	0.000332405
291.505	0.00141747	0.000233448
351.119	0.00141747	0.000160832
422.924	0.00141747	0.000108412
509.414	0.00141747	7.13077e-05
613.591	0.00141747	4.56392e-05
739.072	0.00141747	2.83431e-05
890.215	0.00141747	1.70296e-05
1072.27	0.00141747	9.87042e-06
1291.55	0.00141747	5.50206e-06
1555.68	0.00141747	2.94039e-06
1873.82	0.00141747	1.50154e-06
2257.02	0.00141747	7.30213e-07
2718.59	0.00141747	3.37031e-07
3274.55	0.00141747	1.47164e-07
3944.21	0.00141747	6.0616e-08
4750.81	0.00141747	2.34968e-08
5722.37	0.00141747	8.55912e-09
6892.61	0.00141747	2.9296e-09
8302.18	0.00141747	9.44062e-10
10000	0.00141747	2.87834e-10
0.0001	0.00170735	1.39806
0.00012045	0.00170735	1.39806
0.000145083	0.00170735	1.39806
0.000174753	0.00170735	1.39806
0.00021049	0.00170735	1.39806
0.000253536	0.00170735	1.39806
0.000305386	0.00170735	1.39805
0.000367838	0.00170735	1.39805
0.000443062	0.00170735	1.39805
0.00053367	0.00170735	1.39805
0.000642807	0.00170735	1.39805
0.000774264	0.00170735	1.39805
0.000932603	0.00170735	1.39805
0.00112332	0.00170735	1.39805
0.00135305	0.00170735	1.39804
0.00162975	0.00170735	1.39803
0.00196304	0.00170735	1.39803
0.00236449	0.00170735	1.39801
0.00284804	0.00170735	1.39799
0.00343047	0.00170735	1.39796
0.00413201	0.00170735	1.39792
0.00497702	0.00170735	1.39786
0.00599484	0.00170735	1.39777
0.00722081	0.00170735	1.39765
0.00869749	0.00170735	1.39746
0.0104762	0.00170735	1.3972
0.0126186	0.00170735	1.39681
0.0151991	0.00170735	1.39625
0.0183074	0.00170735	1.39544
0.0220513	0.00170735	1.39427
0.0265609	0.00170735	1.39259
0.0319927	0.00170735	1.39018
0.0385353	0.00170735	1.38673
0.0464159	0.00170735	1.38184
0.0559081	0.00170735	1.37495
0.0673415	0.00170735	1.36538
0.0811131	0.00170735	1.35231
0.097701	0.00170735	1.33485
0.117681	0.00170735	1.31218
0.141747	0.00170735	1.28373
0.170735	0.00170735	1.24933
0.205651	0.00170735	1.20923
0.247708	0.00170735	1.16398
0.298365	0.00170735	1.11399
0.359381	0.00170735	1.05933
0.432876	0.00170735	0.999624
0.521401	0.00170735	0.934347
0.628029	0.00170735	0.863311
0.756463	0.00170735	0.787082
0.911163	0.00170735	0.707155
1.0975	0.00170735	0.625752
1.32194	0.00170735	0.545356
1.59228	0.00170735	0.468224
1.91791	0.00170735	0.396104
2.31013	0.00170735	0.330192
2.78256	0.00170735	0.27123
3.3516	0.00170735	0.219604
4.03702	0.00170735	0.175392
4.8626	0.00170735	0.138369
5.85702	0.00170735	0.108024
7.0548	0.00170735	0.0836217
8.49753	0.00170735	0.064304
10.2353	0.00170735	0.049195
12.3285	0.00170735	0.0374847
14.8497	0.00170735	0.0284721
17.8865	0.00170735	0.0215744
21.5443	0.00170735	0.0163183
25.9502	0.00170735	0.012326
31.2572	0.00170735	0.00929967
37.6494	0.00170735	0.00700827
45.3488	0.00170735	0.00527432
54.6228	0.00170735	0.00396269
65.7933	0.00170735	0.00297082
79.2483	0.00170735	0.00222086
95.4548	0.00170735	0.0016538
114.976	0.00170735	0.00122506
138.489	0.00170735	0.000901158
166.81	0.00170735	0.000656969
200.923	0.00170735	0.000473626
242.013	0.00170735	0.000336862
291.505	0.00170735	0.000235791
351.119	0.00170735	0.000162011
422.924	0.00170735	0.000108979
509.414	0.00170735	7.15674e-05
613.591	0.00170735	4.57523e-05
739.072	0.00170735	2.83897e-05
890.215	0.00170735	1.70477e-05
1072.27	0.00170735	9.87687e-06
1291.55	0.00170735	5.50413e-06
1555.68	0.00170735	2.94095e-06
1873.82	0.00170735	1.50165e-06
2257.02	0.00170735	7.30204e-07
2718.59	0.00170735	3.3701e-07
3274.55	0.00170735	1.4715e-07
3944.21	0.00170735	6.06092e-08
4750.81	0.00170735	2.3494e-08
5722.37	0.00170735	8.55809e-09
6892.61	0.00170735	2.92926e-09
8302.18	0.00170735	9.43958e-10
10000	0.00170735	2.87805e-10
0.0001	0.00205651	1.39793
0.00012045	0.00205651	1.39793
0.000145083	0.00205651	1.39793
0.000174753	0.00205651	1.39793
0.00021049	0.00205651	1.39793
0.000253536	0.00205651	1.39793
0.000305386	0.00205651	1.39793
0.000367838	0.00205651	1.39793
0.000443062	0.00205651	1.39793
0.00053367	0.00205651	1.39793
0.000642807	0.00205651	1.39793
0.000774264	0.00205651	1.39792
0.000932603	0.00205651	1.39792
0.00112332	0.00205651	1.39792
0.00135305	0.00205651	1.39792
0.00162975	0.00205651	1.39791
0.00196304	0.00205651	1.39791
0.00236449	0.00205651	1.3979
0.00284804	0.00205651	1.39788
0.00343047	0.00205651	1.39786
0.00413201	0.00205651	1.39783
0.00497702	0.00205651	1.39779
0.00599484	0.00205651	1.39773
0.00722081	0.00205651	1.39764
0.00869749	0.00205651	1.39751
0.0104762	0.00205651	1.39732
0.0126186	0.00205651	1.39705
0.0151991	0.00205651	1.39666
0.0183074	0.00205651	1.39609
0.0220513	0.00205651	1.39527
0.0265609	0.00205651	1.39409
0.0319927	0.00205651	1.39238
0.0385353	0.00205651	1.38992
0.0464159	0.00205651	1.38642
0.0559081	0.00205651	1.38144
0.0673415	0.00205651	1.37444
0.0811131	0.00205651	1.36471
0.097701	0.00205651	1.35141
0.117681	0.00205651	1.33364
0.141747	0.00205651	1.31055
0.170735	0.00205651	1.28153
0.205651	0.00205651	1.24637
0.247708	0.00205651	1.20529
0.298365	0.00205651	1.15874
0.359381	0.00205651	1.1071
0.432876	0.00205651	1.05034
0.521401	0.00205651	0.988028
0.628029	0.00205651	0.919619
0.756463	0.00205651	0.844968
0.911163	0.00205651	0.764788
1.0975	0.00205651	0.680825
1.32194	0.00205651	0.595657
1.59228	0.00205651	0.51219
1.91791	0.00205651	0.433104
2.31013	0.00205651	0.360463
2.78256	0.00205651	0.295573
3.3516	0.00205651	0.239022
4.03702	0.00205651	0.190824
4.8626	0.00205651	0.150581
5.85702	0.00205651	0.117617
7.0548	0.00205651	0.0910816
8.49753	0.00205651	0.0700451
10.2353	0.00205651	0.0535733
12.3285	0.00205651	0.0407984
14.8497	0.00205651	0.0309625
17.8865	0.00205651	0.0234328
21.5443	0.00205651	0.0176948
25.9502	0.00205651	0.0133373
31.2572	0.00205651	0.0100359
37.6494	0.00205651	0.00753828
45.3488	0.00205651	0.00565063
54.6228	0.00205651	0.00422537
65.7933	0.00205651	0.0031505
79.2483	0.00205651	0.00234094
95.4548	0.00205651	0.001732
114.976	0.00205651	0.00127461
138.489	0.00205651	0.000931657
166.81	0.00205651	0.000675177
200.923	0.00205651	0.000484145
242.013	0.00205651	0.000342725
291.505	0.00205651	0.000238931
351.119	0.00205651	0.000163622
422.924	0.00205651	0.000109768
509.414	0.00205651	7.19359e-05
613.591	0.00205651	4.59157e-05
739.072	0.00205651	2.84583e-05
890.215	0.00205651	1.70748e-05
1072.27	0.00205651	9.88688e-06
1291.55	0.00205651	5.50752e-06
1555.68	0.00205651	2.94196e-06
1873.82	0.00205651	1.50189e-06
2257.02	0.00205651	7.30233e-07
2718.59	0.00205651	3.36997e-07
3274.55	0.00205651	1.47137e-07
3944.21	0.00205651	6.06021e-08
4750.81	0.00205651	2.34909e-08
5722.37	0.00205651	8.55692e-09
6892.61	0.00205651	2.92887e-09
8302.18	0.00205651	9.43838e-10
10000	0.00205651	2.87771e-10
0.0001	0.00247708	1.39777
0.00012045	0.00247708	1.39777
0.000145083	0.00247708	1.39777
0.000174753	0.00247708	1.39777
0.00021049	0.00247708	1.39777
0.000253536	0.00247708	1.39777
0.000305386	0.00247708	1.39777
0.000367838	0.00247708	1.39777
0.000443062	0.00247708	1.39777
0.00053367	0.00247708	1.39777
0.000642807	0.00247708	1.39777
0.000774264	0.00247708	1.39777
0.000932603	0.00247708	1.39777
0.00112332	0.00247708	1.39777
0.00135305	0.00247708	1.39777
0.00162975	0.00247708	1.39776
0.00196304	0.00247708	1.39776
0.00236449	0.00247708	1.39775
0.00284804	0.00247708	1.39774
0.00343047	0.00247708	1.39773
0.00413201	0.00247708	1.39771
0.00497702	0.00247708	1.39768
0.00599484	0.00247708	1.39763
0.00722081	0.00247708	1.39757
0.00869749	0.00247708	1.39748
0.0104762	0.00247708	1.39735
0.0126186	0.00247708	1.39716
0.0151991	0.00247708	1.39688
0.0183074	0.00247708	1.39648
0.0220513	0.00247708	1.3959
0.0265609	0.00247708	1.39506
0.0319927	0.00247708	1.39385
0.0385353	0.00247708	1.3921
0.0464159	0.00247708	1.3896
0.0559081	0.00247708	1.38601
0.0673415	0.00247708	1.38093
0.0811131	0.00247708	1.37377
0.097701	0.00247708	1.36381
0.117681	0.00247708	1.3502
0.141747	0.00247708	1.33201
0.170735	0.00247708	1.30833
0.205651	0.00247708	1.27853
0.247708	0.00247708	1.24232
0.298365	0.00247708	1.19987
0.359381	0.00247708	1.15156
0.432876	0.00247708	1.09766
0.521401	0.00247708	1.03808
0.628029	0.00247708	0.972321
0.756463	0.00247708	0.899886
0.911163	0.00247708	0.820779
1.0975	0.00247708	0.736011
1.32194	0.00247708	0.647769
1.59228	0.00247708	0.559148
1.91791	0.00247708	0.473544
2.31013	0.00247708	0.393972
2.78256	0.00247708	0.322567
3.3516	0.00247708	0.260413
4.03702	0.00247708	0.207662
4.8626	0.00247708	0.16381
5.85702	0.00247708	0.127985
7.0548	0.00247708	0.099162
8.49753	0.00247708	0.0762882
10.2353	0.00247708	0.0583519
12.3285	0.00247708	0.0444256
14.8497	0.00247708	0.0336964
17.8865	0.00247708	0.0254797
21.5443	0.00247708	0.0192168
25.9502	0.00247708	0.0144605
31.2572	0.00247708	0.0108579
37.6494	0.00247708	0.00813391
45.3488	0.00247708	0.00607705
54.6228	0.00247708	0.00452614
65.7933	0.00247708	0.00335881
79.2483	0.00247708	0.00248213
95.4548	0.00247708	0.00182537
114.976	0.00247708	0.0013347
138.489	0.00247708	0.000969218
166.81	0.00247708	0.000697948
200.923	0.00247708	0.00049751
242.013	0.00247708	0.0003503
291.505	0.00247708	0.000243064
351.119	0.00247708	0.000165784
422.924	0.00247708	0.000110849
509.414	0.00247708	7.24503e-05
613.591	0.00247708	4.61483e-05
739.072	0.00247708	2.85579e-05
890.215	0.00247708	1.7115e-05
1072.27	0.00247708	9.9021e-06
1291.55	0.00247708	5.51285e-06
1555.68	0.00247708	2.94365e-06
1873.82	0.00247708	1.50235e-06
2257.02	0.00247708	7.30325e-07
2718.59	0.00247708	3.37e-07
3274.55	0.00247708	1.47127e-07
3944.21	0.00247708	6.05952e-08
4750.81	0.00247708	2.34876e-08
5722.37	0.00247708	8.55561e-09
6892.61	0.00247708	2.92842e-09
8302.18	0.00247708	9.43697e-10
10000	0.00247708	2.87731e-10
0.0001	0.00298365	1.39759
0.00012045	0.00298365	1.39759
0.000145083	0.00298365	1.39759
0.000174753	0.00298365	1.39759
0.00021049	0.00298365	1.39759
0.000253536	0.00298365	1.39759
0.000305386	0.00298365	1.39759
0.000367838	0.00298365	1.39759
0.000443062	0.00298365	1.39759
0.00053367	0.00298365	1.39759
0.000642807	0.00298365	1.39759
0.000774264	0.00298365	1.39759
0.000932603	0.00298365	1.39758
0.00112332	0.00298365	1.39758
0.00135305	0.00298365	1.39758
0.00162975	0.00298365	1.39758
0.00196304	0.00298365	1.39758
0.00236449	0.00298365	1.39757
0.00284804	0.00298365	1.39756
0.00343047	0.00298365	1.39755
0.00413201	0.00298365	1.39754
0.00497702	0.00298365	1.39752
0.00599484	0.00298365	1.39749
0.00722081	0.00298365	1.39744
0.00869749	0.00298365	1.39738
0.0104762	0.00298365	1.39729
0.0126186	0.00298365	1.39715
0.0151991	0.00298365	1.39695
0.0183074	0.00298365	1.39667
0.0220513	0.00298365	1.39626
0.0265609	0.00298365	1.39566
0.0319927	0.00298365	1.39479
0.0385353	0.00298365	1.39355
0.0464159	0.00298365	1.39175
0.0559081	0.00298365	1.38917
0.0673415	0.00298365	1.38548
0.0811131	0.00298365	1.38024
0.097701	0.00298365	1.37286
0.117681	0.00298365	1.3626
0.141747	0.00298365	1.34856
0.170735	0.00298365	1.32977
0.205651	0.00298365	1.30529
0.247708	0.00298365	1.27439
0.298365	0.00298365	1.23675
0.359381	0.00298365	1.19242
0.432876	0.00298365	1.14171
0.521401	0.00298365	1.08477
0.628029	0.00298365	1.02145
0.756463	0.00298365	0.951277
0.911163	0.00298365	0.873878
1.0975	0.00298365	0.789591
1.32194	0.00298365	0.69994
1.59228	0.00298365	0.607743
1.91791	0.00298365	0.516688
2.31013	0.00298365	0.430561
2.78256	0.00298365	0.352425
3.3516	0.00298365	0.28412
4.03702	0.00298365	0.226204
4.8626	0.00298365	0.17824
5.85702	0.00298365	0.139214
7.0548	0.00298365	0.107894
8.49753	0.00298365	0.0830497
10.2353	0.00298365	0.0635476
12.3285	0.00298365	0.048384
14.8497	0.00298365	0.0366886
17.8865	0.00298365	0.0277263
21.5443	0.00298365	0.0208927
25.9502	0.00298365	0.015702
31.2572	0.00298365	0.0117704
37.6494	0.00298365	0.0087986
45.3488	0.00298365	0.00655604
54.6228	0.00298365	0.00486679
65.7933	0.00298365	0.0035972
79.2483	0.00298365	0.00264574
95.4548	0.00298365	0.00193511
114.976	0.00298365	0.00140641
138.489	0.00298365	0.00101475
166.81	0.00298365	0.000725983
200.923	0.00298365	0.000514222
242.013	0.00298365	0.000359927
291.505	0.00298365	0.000248408
351.119	0.00298365	0.000168633
422.924	0.00298365	0.000112302
509.414	0.00298365	7.31558e-05
613.591	0.00298365	4.64737e-05
739.072	0.00298365	2.87e-05
890.215	0.00298365	1.71736e-05
1072.27	0.00298365	9.92478e-06
1291.55	0.00298365	5.52103e-06
1555.68	0.00298365	2.94635e-06
1873.82	0.00298365	1.50314e-06
2257.02	0.00298365	7.30518e-07
2718.59	0.00298365	3.37029e-07
3274.55	0.00298365	1.47123e-07
3944.21	0.00298365	6.0589e-08
4750.81	0.00298365	2.34842e-08
5722.37	0.00298365	8.55419e-09
6892.61	0.00298365	2.92791e-09
8302.18	0.00298365	9.43536e-10
10000	0.00298365	2.87685e-10
0.0001	0.00359381	1.39736
0.00012045	0.00359381	1.39736
0.000145083	0.00359381	1.39736
0.000174753	0.00359381	1.39736
0.00021049	0.00359381	1.39736
0.000253536	0.00359381	1.39736
0.000305386	0.00359381	1.39736
0.000367838	0.00359381	1.39736
0.000443062	0.00359381	1.39736
0.00053367	0.00359381	1.39736
0.000642807	0.00359381	1.39736
0.000774264	0.00359381	1.39736
0.000932603	0.00359381	1.39736
0.00112332	0.00359381	1.39736
0.00135305	0.00359381	1.39736
0.00162975	0.00359381	1.39736
0.00196304	0.00359381	1.39736
0.00236449	0.00359381	1.39735
0.00284804	0.00359381	1.39735
0.00343047	0.00359381	1.39734
0.00413201	0.00359381	1.39733
0.00497702	0.00359381	1.39731
0.00599484	0.00359381	1.39729
0.00722081	0.00359381	1.39726
0.00869749	0.00359381	1.39721
0.0104762	0.00359381	1.39715
0.0126186	0.00359381	1.39705
0.0151991	0.00359381	1.39691
0.0183074	0.00359381	1.3967
0.0220513	0.00359381	1.39641
0.0265609	0.00359381	1.39598
0.0319927	0.00359381	1.39536
0.0385353	0.00359381	1.39446
0.0464159	0.00359381	1.39316
0.0559081	0.00359381	1.39129
0.0673415	0.00359381	1.38861
0.0811131	0.00359381	1.38477
0.097701	0.00359381	1.37932
0.117681	0.00359381	1.37164
0.141747	0.00359381	1.36095
0.170735	0.00359381	1.34632
0.205651	0.00359381	1.32671
0.247708	0.00359381	1.3011
0.298365	0.00359381	1.2687
0.359381	0.00359381	1.22908
0.432876	0.00359381	1.1822
0.521401	0.00359381	1.12824
0.628029	0.00359381	1.0673
0.756463	0.00359381	0.999182
0.911163	0.00359381	0.923552
1.0975	0.00359381	0.840374
1.32194	0.00359381	0.75055
1.59228	0.00359381	0.65634
1.91791	0.00359381	0.561283
2.31013	0.00359381	0.469551
2.78256	0.00359381	0.384996
3.3516	0.00359381	0.310324
4.03702	0.00359381	0.246745
4.8626	0.00359381	0.194128
5.85702	0.00359381	0.151463
7.0548	0.00359381	0.117351
8.49753	0.00359381	0.0903558
10.2353	0.00359381	0.069174
12.3285	0.00359381	0.0526874
14.8497	0.00359381	0.0399535
17.8865	0.00359381	0.0301848
21.5443	0.00359381	0.0227317
25.9502	0.00359381	0.0170687
31.2572	0.00359381	0.0127787
37.6494	0.00359381	0.00953619
45.3488	0.00359381	0.0070903
54.6228	0.00359381	0.00524922
65.7933	0.00359381	0.00386705
79.2483	0.00359381	0.00283286
95.4548	0.00359381	0.00206219
114.976	0.00359381	0.00149063
138.489	0.00359381	0.00106905
166.81	0.00359381	0.00075995
200.923	0.00359381	0.000534791
242.013	0.00359381	0.000371963
291.505	0.00359381	0.0002552
351.119	0.00359381	0.000172318
422.924	0.00359381	0.000114217
509.414	0.00359381	7.41052e-05
613.591	0.00359381	4.69209e-05
739.072	0.00359381	2.88994e-05
890.215	0.00359381	1.72575e-05
1072.27	0.00359381	9.95797e-06
1291.55	0.00359381	5.53329e-06
1555.68	0.00359381	2.95054e-06
1873.82	0.00359381	1.50444e-06
2257.02	0.00359381	7.30867e-07
2718.59	0.00359381	3.37102e-07
3274.55	0.00359381	1.47129e-07
3944.21	0.00359381	6.05849e-08
4750.81	0.00359381	2.3481e-08
5722.37	0.00359381	8.55269e-09
6892.61	0.00359381	2.92735e-09
8302.18	0.00359381	9.43353e-10
10000	0.00359381	2.87631e-10
0.0001	0.00432876	1.39709
0.00012045	0.00432876	1.39709
0.000145083	0.00432876	1.39709
0.000174753	0.00432876	1.39709
0.00021049	0.00432876	1.39709
0.000253536	0.00432876	1.39709
0.000305386	0.00432876	1.39709
0.000367838	0.00432876	1.39709
0.000443062	0.00432876	1.39709
0.00053367	0.00432876	1.39709
0.000642807	0.00432876	1.39709
0.000774264	0.00432876	1.39709
0.000932603	0.00432876	1.39709
0.00112332	0.00432876	1.39709
0.00135305	0.00432876	1.39709
0.00162975	0.00432876	1.39709
0.00196304	0.00432876	1.39709
0.00236449	0.00432876	1.39709
0.00284804	0.00432876	1.39708
0.00343047	0.00432876	1.39708
0.00413201	0.00432876	1.39707
0.00497702	0.00432876	1.39706
0.00599484	0.00432876	1.39704
0.00722081	0.00432876	1.39702
0.00869749	0.00432876	1.39699
0.0104762	0.00432876	1.39694
0.0126186	0.00432876	1.39687
0.0151991	0.00432876	1.39676
0.0183074	0.00432876	1.39662
0.0220513	0.00432876	1.3964
0.0265609	0.00432876	1.39609
0.0319927	0.00432876	1.39564
0.0385353	0.00432876	1.39498
0.0464159	0.00432876	1.39404
0.0559081	0.00432876	1.39267
0.0673415	0.00432876	1.3907
0.0811131	0.00432876	1.38787
0.097701	0.00432876	1.38383
0.117681	0.00432876	1.37808
0.141747	0.00432876	1.36998
0.170735	0.00432876	1.3587
0.205651	0.00432876	1.34323
0.247708	0.00432876	1.32248
0.298365	0.00432876	1.29532
0.359381	0.00432876	1.26086
0.432876	0.00432876	1.21854
0.521401	0.00432876	1.16821
0.628029	0.00432876	1.10997
0.756463	0.00432876	1.04387
0.911163	0.00432876	0.969841
1.0975	0.00432876	0.887856
1.32194	0.00432876	0.798479
1.59228	0.00432876	0.703432
1.91791	0.00432876	0.605824
2.31013	0.00432876	0.509801
2.78256	0.00432876	0.419666
3.3516	0.00432876	0.338886
4.03702	0.00432876	0.269437
4.8626	0.00432876	0.211722
5.85702	0.00432876	0.164945
7.0548	0.00432876	0.127664
8.49753	0.00432876	0.0982669
10.2353	0.00432876	0.0752529
12.3285	0.00432876	0.0573468
14.8497	0.00432876	0.0435025
17.8865	0.00432876	0.0328669
21.5443	0.00432876	0.0247438
25.9502	0.00432876	0.018568
31.2572	0.00432876	0.0138883
37.6494	0.00432876	0.0103508
45.3488	0.00432876	0.00768287
54.6228	0.00432876	0.00567555
65.7933	0.00432876	0.00416982
79.2483	0.00432876	0.00304454
95.4548	0.00432876	0.00220743
114.976	0.00432876	0.0015881
138.489	0.00432876	0.00113279
166.81	0.00432876	0.000800435
200.923	0.00432876	0.000559699
242.013	0.00432876	0.000386772
291.505	0.00432876	0.000263692
351.119	0.00432876	0.000177003
422.924	0.00432876	0.000116696
509.414	0.00432876	7.53584e-05
613.591	0.00432876	4.75235e-05
739.072	0.00432876	2.91739e-05
890.215	0.00432876	1.73755e-05
1072.27	0.00432876	1.00057e-05
1291.55	0.00432876	5.55133e-06
1555.68	0.00432876	2.95687e-06
1873.82	0.00432876	1.50647e-06
2257.02	0.00432876	7.31452e-07
2718.59	0.00432876	3.37244e-07
3274.55	0.00432876	1.47153e-07
3944.21	0.00432876	6.05846e-08
4750.81	0.00432876	2.34784e-08
5722.37	0.00432876	8.5512e-09
6892.61	0.00432876	2.92674e-09
8302.18	0.00432876	9.43149e-10
10000	0.00432876	2.8757e-10
0.0001	0.00521401	1.39677
0.00012045	0.00521401	1.39677
0.000145083	0.00521401	1.39677
0.000174753	0.00521401	1.39677
0.00021049	0.00521401	1.39677
0.000253536	0.00521401	1.39677
0.000305386	0.00521401	1.39677
0.000367838	0.00521401	1.39677
0.000443062	0.00521401	1.39677
0.00053367	0.00521401	1.39677
0.000642807	0.00521401	1.39677
0.000774264	0.00521401	1.39677
0.000932603	0.00521401	1.39677
0.00112332	0.00521401	1.39677
0.00135305	0.00521401	1.39677
0.00162975	0.00521401	1.39677
0.00196304	0.00521401	1.39677
0.00236449	0.00521401	1.39676
0.00284804	0.00521401	1.39676
0.00343047	0.00521401	1.39676
0.00413201	0.00521401	1.39675
0.00497702	0.00521401	1.39674
0.00599484	0.00521401	1.39673
0.00722081	0.00521401	1.39672
0.00869749	0.00521401	1.39669
0.0104762	0.00521401	1.39665
0.0126186	0.00521401	1.3966
0.0151991	0.00521401	1.39653
0.0183074	0.00521401	1.39642
0.0220513	0.00521401	1.39626
0.0265609	0.00521401	1.39603
0.0319927	0.00521401	1.39569
0.0385353	0.00521401	1.39521
0.0464159	0.00521401	1.39451
0.0559081	0.00521401	1.39349
0.0673415	0.00521401	1.39203
0.0811131	0.00521401	1.38992
0.097701	0.00521401	1.38689
0.117681	0.00521401	1.38256
0.141747	0.00521401	1.37639
0.170735	0.00521401	1.3677
0.205651	0.00521401	1.35559
0.247708	0.00521401	1.33897
0.298365	0.00521401	1.31663
0.359381	0.00521401	1.28734
0.432876	0.00521401	1.25005
0.521401	0.00521401	1.2041
0.628029	0.00521401	1.14922
0.756463	0.00521401	1.08547
0.911163	0.00521401	1.01301
1.0975	0.00521401	0.93208
1.32194	0.00521401	0.843259
1.59228	0.00521401	0.747984
1.91791	0.00521401	0.648932
2.31013	0.00521401	0.54995
2.78256	0.00521401	0.455413
3.3516	0.00521401	0.369258
4.03702	0.00521401	0.294153
4.8626	0.00521401	0.23115
5.85702	0.00521401	0.179872
7.0548	0.00521401	0.139016
8.49753	0.00521401	0.106894
10.2353	0.00521401	0.0818344
12.3285	0.00521401	0.0623801
14.8497	0.00521401	0.0473443
17.8865	0.00521401	0.0357818
21.5443	0.00521401	0.0269384
25.9502	0.00521401	0.020208
31.2572	0.00521401	0.0151051
37.6494	0.00521401	0.011247
45.3488	0.00521401	0.00833702
54.6228	0.00521401	0.00614814
65.7933	0.00521401	0.00450713
79.2483	0.00521401	0.00328189
95.4548	0.00521401	0.00237163
114.976	0.00521401	0.00169942
138.489	0.00521401	0.0012065
166.81	0.00521401	0.000847921
200.923	0.00521401	0.000589367
242.013	0.00521401	0.000404695
291.505	0.00521401	0.000274135
351.119	0.00521401	0.00018286
422.924	0.00521401	0.000119848
509.414	0.00521401	7.69817e-05
613.591	0.00521401	4.83198e-05
739.072	0.00521401	2.95443e-05
890.215	0.00521401	1.75383e-05
1072.27	0.00521401	1.00729e-05
1291.55	0.00521401	5.57734e-06
1555.68	0.00521401	2.96624e-06
1873.82	0.00521401	1.50958e-06
2257.02	0.00521401	7.32387e-07
2718.59	0.00521401	3.3749e-07
3274.55	0.00521401	1.47206e-07
3944.21	0.00521401	6.0591e-08
4750.81	0.00521401	2.3477e-08
5722.37	0.00521401	8.54987e-09
6892.61	0.00521401	2.92612e-09
8302.18	0.00521401	9.42927e-10
10000	0.00521401	2.87501e-10
0.0001	0.00628029	1.39638
0.00012045	0.00628029	1.39638
0.000145083	0.00628029	1.39638
0.000174753	0.00628029	1.39638
0.00021049	0.00628029	1.39638
0.000253536	0.00628029	1.39638
0.000305386	0.00628029	1.39638
0.000367838	0.00628029	1.39638
0.000443062	0.00628029	1.39638
0.00053367	0.00628029	1.39638
0.000642807	0.00628029	1.39638
0.000774264	0.00628029	1.39638
0.000932603	0.00628029	1.39638
0.00112332	0.00628029	1.39638
0.00135305	0.00628029	1.39638
0.00162975	0.00628029	1.39638
0.00196304	0.00628029	1.39638
0.00236449	0.00628029	1.39638
0.00284804	0.00628029	1.39637
0.00343047	0.00628029	1.39637
0.00413201	0.00628029	1.39637
0.00497702	0.00628029	1.39636
0.00599484	0.00628029	1.39635
0.00722081	0.00628029	1.39634
0.00869749	0.00628029	1.39632
0.0104762	0.00628029	1.39629
0.0126186	0.00628029	1.39625
0.0151991	0.00628029	1.3962
0.0183074	0.00628029	1.39611
0.0220513	0.00628029	1.39599
0.0265609	0.00628029	1.39582
0.0319927	0.00628029	1.39557
0.0385353	0.00628029	1.3952
0.0464159	0.00628029	1.39467
0.0559081	0.00628029	1.39391
0.0673415	0.00628029	1.3928
0.0811131	0.00628029	1.3912
0.097701	0.00628029	1.38889
0.117681	0.00628029	1.38558
0.141747	0.00628029	1.38083
0.170735	0.00628029	1.37409
0.205651	0.00628029	1.36457
0.247708	0.00628029	1.3513
0.298365	0.00628029	1.33308
0.359381	0.00628029	1.30854
0.432876	0.00628029	1.27632
0.521401	0.00628029	1.23523
0.628029	0.00628029	1.18447
0.756463	0.00628029	1.12374
0.911163	0.00628029	1.05319
1.0975	0.00628029	0.973307
1.32194	0.00628029	0.884937
1.59228	0.00628029	0.789568
1.91791	0.00628029	0.689665
2.31013	0.00628029	0.588755
2.78256	0.00628029	0.491024
3.3516	0.00628029	0.400538
4.03702	0.00628029	0.320412
4.8626	0.00628029	0.252297
5.85702	0.00628029	0.196349
7.0548	0.00628029	0.151581
8.49753	0.00628029	0.116389
10.2353	0.00628029	0.0890115
12.3285	0.00628029	0.0678292
14.8497	0.00628029	0.0514938
17.8865	0.00628029	0.0389366
21.5443	0.00628029	0.029323
25.9502	0.00628029	0.0219962
31.2572	0.00628029	0.0164356
37.6494	0.00628029	0.0122293
45.3488	0.00628029	0.00905622
54.6228	0.00628029	0.00666954
65.7933	0.00628029	0.0048808
79.2483	0.00628029	0.00354613
95.4548	0.00628029	0.0025556
114.976	0.00628029	0.00182517
138.489	0.00628029	0.00129061
166.81	0.00628029	0.000902786
200.923	0.00628029	0.000624135
242.013	0.00628029	0.000426026
291.505	0.00628029	0.000286767
351.119	0.00628029	0.00019006
422.924	0.00628029	0.000123789
509.414	0.00628029	7.90467e-05
613.591	0.00628029	4.9352e-05
739.072	0.00628029	3.00345e-05
890.215	0.00628029	1.77583e-05
1072.27	0.00628029	1.01659e-05
1291.55	0.00628029	5.61414e-06
1555.68	0.00628029	2.97981e-06
1873.82	0.00628029	1.51422e-06
2257.02	0.00628029	7.33832e-07
2718.59	0.00628029	3.37893e-07
3274.55	0.00628029	1.47302e-07
3944.21	0.00628029	6.06082e-08
4750.81	0.00628029	2.3478e-08
5722.37	0.00628029	8.54891e-09
6892.61	0.00628029	2.92553e-09
8302.18	0.00628029	9.42692e-10
10000	0.00628029	2.87426e-10
0.0001	0.00756463	1.39591
0.00012045	0.00756463	1.39591
0.000145083	0.00756463	1.39591
0.000174753	0.00756463	1.39591
0.00021049	0.00756463	1.39591
0.000253536	0.00756463	1.39591
0.000305386	0.00756463	1.39591
0.000367838	0.00756463	1.39591
0.000443062	0.00756463	1.39591
0.00053367	0.00756463	1.39591
0.000642807	0.00756463	1.39591
0.000774264	0.00756463	1.39591
0.000932603	0.00756463	1.39591
0.00112332	0.00756463	1.39591
0.00135305	0.00756463	1.39591
0.00162975	0.00756463	1.39591
0.00196304	0.00756463	1.39591
0.00236449	0.00756463	1.39591
0.00284804	0.00756463	1.39591
0.00343047	0.00756463	1.39591
0.00413201	0.00756463	1.3959
0.00497702	0.00756463	1.3959
0.00599484	0.00756463	1.39589
0.00722081	0.00756463	1.39588
0.00869749	0.00756463	1.39587
0.0104762	0.00756463	1.39585
0.0126186	0.00756463	1.39581
0.0151991	0.00756463	1.39577
0.0183074	0.00756463	1.39571
0.0220513	0.00756463	1.39561
0.0265609	0.00756463	1.39548
0.0319927	0.00756463	1.39528
0.0385353	0.00756463	1.395
0.0464159	0.00756463	1.39459
0.0559081	0.00756463	1.394
0.0673415	0.00756463	1.39314
0.0811131	0.00756463	1.3919
0.097701	0.00756463	1.3901
0.117681	0.00756463	1.38751
0.141747	0.00756463	1.3838
0.170735	0.00756463	1.37848
0.205651	0.00756463	1.37091
0.247708	0.00756463	1.36024
0.298365	0.00756463	1.34536
0.359381	0.00756463	1.32491
0.432876	0.00756463	1.29737
0.521401	0.00756463	1.26119
0.628029	0.00756463	1.21506
0.756463	0.00756463	1.15811
0.911163	0.00756463	1.09015
1.0975	0.00756463	1.01166
1.32194	0.00756463	0.923763
1.59228	0.00756463	0.828234
1.91791	0.00756463	0.727641
2.31013	0.00756463	0.625375
2.78256	0.00756463	0.525396
3.3516	0.00756463	0.43166
4.03702	0.00756463	0.347428
4.8626	0.00756463	0.274749
5.85702	0.00756463	0.214275
7.0548	0.00756463	0.165447
8.49753	0.00756463	0.126899
10.2353	0.00756463	0.0969103
12.3285	0.00756463	0.0737711
14.8497	0.00756463	0.0559854
17.8865	0.00756463	0.0423433
21.5443	0.00756463	0.031903
25.9502	0.00756463	0.0239386
31.2572	0.00756463	0.0178858
37.6494	0.00756463	0.0133029
45.3488	0.00756463	0.00984417
54.6228	0.00756463	0.00724244
65.7933	0.00756463	0.00529278
79.2483	0.00756463	0.00383864
95.4548	0.00756463	0.00276025
114.976	0.00756463	0.00196595
138.489	0.00756463	0.00138554
166.81	0.00756463	0.000965342
200.923	0.00756463	0.00066427
242.013	0.00756463	0.000451003
291.505	0.00756463	0.000301789
351.119	0.00756463	0.000198763
422.924	0.00756463	0.000128632
509.414	0.00756463	8.16279e-05
613.591	0.00756463	5.06655e-05
739.072	0.00756463	3.06702e-05
890.215	0.00756463	1.80497e-05
1072.27	0.00756463	1.02917e-05
1291.55	0.00756463	5.66511e-06
1555.68	0.00756463	2.99907e-06
1873.82	0.00756463	1.52096e-06
2257.02	0.00756463	7.36001e-07
2718.59	0.00756463	3.38524e-07
3274.55	0.00756463	1.47464e-07
3944.21	0.00756463	6.06425e-08
4750.81	0.00756463	2.34828e-08
5722.37	0.00756463	8.54868e-09
6892.61	0.00756463	2.92504e-09
8302.18	0.00756463	9.42459e-10
10000	0.00756463	2.87344e-10
0.0001	0.00911163	1.39535
0.00012045	0.00911163	1.39535
0.000145083	0.00911163	1.39535
0.000174753	0.00911163	1.39535
0.00021049	0.00911163	1.39535
0.000253536	0.00911163	1.39535
0.000305386	0.00911163	1.39535
0.000367838	0.00911163	1.39535
0.000443062	0.00911163	1.39535
0.00053367	0.00911163	1.39535
0.000642807	0.00911163	1.39535
0.000774264	0.00911163	1.39535
0.000932603	0.00911163	1.39535
0.00112332	0.00911163	1.39535
0.00135305	0.00911163	1.39535
0.00162975	0.00911163	1.39535
0.00196304	0.00911163	1.39535
0.00236449	0.00911163	1.39535
0.00284804	0.00911163	1.39535
0.00343047	0.00911163	1.39534
0.00413201	0.00911163	1.39534
0.00497702	0.00911163	1.39534
0.00599484	0.00911163	1.39533
0.00722081	0.00911163	1.39532
0.00869749	0.00911163	1.39531
0.0104762	0.00911163	1.3953
0.0126186	0.00911163	1.39527
0.0151991	0.00911163	1.39524
0.0183074	0.00911163	1.39519
0.0220513	0.00911163	1.39511
0.0265609	0.00911163	1.395
0.0319927	0.00911163	1.39485
0.0385353	0.00911163	1.39462
0.0464159	0.00911163	1.3943
0.0559081	0.00911163	1.39383
0.0673415	0.00911163	1.39314
0.0811131	0.00911163	1.39215
0.097701	0.00911163	1.39072
0.117681	0.00911163	1.38865
0.141747	0.00911163	1.38567
0.170735	0.00911163	1.38138
0.205651	0.00911163	1.37525
0.247708	0.00911163	1.36654
0.298365	0.00911163	1.35425
0.359381	0.00911163	1.33711
0.432876	0.00911163	1.31361
0.521401	0.00911163	1.282
0.628029	0.00911163	1.24058
0.756463	0.00911163	1.18795
0.911163	0.00911163	1.12335
1.0975	0.00911163	1.04693
1.32194	0.00911163	0.95986
1.59228	0.00911163	0.864221
1.91791	0.00911163	0.762912
2.31013	0.00911163	0.659472
2.78256	0.00911163	0.557791
3.3516	0.00911163	0.461663
4.03702	0.00911163	0.37428
4.8626	0.00911163	0.297828
5.85702	0.00911163	0.233295
7.0548	0.00911163	0.180527
8.49753	0.00911163	0.138494
10.2353	0.00911163	0.105653
12.3285	0.00911163	0.0803107
14.8497	0.00911163	0.0608831
17.8865	0.00911163	0.0460303
21.5443	0.00911163	0.0346882
25.9502	0.00911163	0.0260394
31.2572	0.00911163	0.0194604
37.6494	0.00911163	0.0144725
45.3488	0.00911163	0.0107049
54.6228	0.00911163	0.00786971
65.7933	0.00911163	0.00574514
79.2483	0.00911163	0.00416089
95.4548	0.00911163	0.00298661
114.976	0.00911163	0.0021224
138.489	0.00911163	0.00149172
166.81	0.00911163	0.00103588
200.923	0.00911163	0.000709985
242.013	0.00911163	0.000479806
291.505	0.00911163	0.000319361
351.119	0.00911163	0.000209105
422.924	0.00911163	0.000134482
509.414	0.00911163	8.47988e-05
613.591	0.00911163	5.23073e-05
739.072	0.00911163	3.14796e-05
890.215	0.00911163	1.8428e-05
1072.27	0.00911163	1.04587e-05
1291.55	0.00911163	5.73426e-06
1555.68	0.00911163	3.02582e-06
1873.82	0.00911163	1.53057e-06
2257.02	0.00911163	7.39179e-07
2718.59	0.00911163	3.39483e-07
3274.55	0.00911163	1.47722e-07
3944.21	0.00911163	6.07027e-08
4750.81	0.00911163	2.34939e-08
5722.37	0.00911163	8.54975e-09
6892.61	0.00911163	2.92476e-09
8302.18	0.00911163	9.42248e-10
10000	0.00911163	2.87261e-10
0.0001	0.010975	1.39467
0.00012045	0.010975	1.39467
0.000145083	0.010975	1.39467
0.000174753	0.010975	1.39467
0.00021049	0.010975	1.39467
0.000253536	0.010975	1.39467
0.000305386	0.010975	1.39467
0.000367838	0.010975	1.39467
0.000443062	0.010975	1.39467
0.00053367	0.010975	1.39467
0.000642807	0.010975	1.39467
0.000774264	0.010975	1.39467
0.000932603	0.010975	1.39467
0.00112332	0.010975	1.39467
0.00135305	0.010975	1.39467
0.00162975	0.010975	1.39467
0.00196304	0.010975	1.39467
0.00236449	0.010975	1.39467
0.00284804	0.010975	1.39467
0.00343047	0.010975	1.39467
0.00413201	0.010975	1.39467
0.00497702	0.010975	1.39466
0.00599484	0.010975	1.39466
0.00722081	0.010975	1.39465
0.00869749	0.010975	1.39464
0.0104762	0.010975	1.39463
0.0126186	0.010975	1.39461
0.0151991	0.010975	1.39458
0.0183074	0.010975	1.39454
0.0220513	0.010975	1.39448
0.0265609	0.010975	1.39439
0.0319927	0.010975	1.39426
0.0385353	0.010975	1.39408
0.0464159	0.010975	1.39381
0.0559081	0.010975	1.39342
0.0673415	0.010975	1.39286
0.0811131	0.010975	1.39205
0.097701	0.010975	1.39087
0.117681	0.010975	1.38916
0.141747	0.010975	1.38671
0.170735	0.010975	1.38316
0.205651	0.010975	1.37808
0.247708	0.010975	1.3708
0.298365	0.010975	1.36047
0.359381	0.010975	1.34593
0.432876	0.010975	1.32571
0.521401	0.010975	1.29806
0.628029	0.010975	1.26105
0.756463	0.010975	1.21286
0.911163	0.010975	1.15218
1.0975	0.010975	1.07861
1.32194	0.010975	0.993039
1.59228	0.010975	0.89765
1.91791	0.010975	0.795702
2.31013	0.010975	0.691101
2.78256	0.010975	0.587917
3.3516	0.010975	0.489908
4.03702	0.010975	0.40014
4.8626	0.010975	0.320746
5.85702	0.010975	0.252832
7.0548	0.010975	0.196518
8.49753	0.010975	0.151099
10.2353	0.010975	0.115297
12.3285	0.010975	0.0875486
14.8497	0.010975	0.0662736
17.8865	0.010975	0.0500503
21.5443	0.010975	0.037702
25.9502	0.010975	0.0283065
31.2572	0.010975	0.0211627
37.6494	0.010975	0.0157417
45.3488	0.010975	0.011642
54.6228	0.010975	0.00855442
65.7933	0.010975	0.00624006
79.2483	0.010975	0.00451443
95.4548	0.010975	0.00323576
114.976	0.010975	0.00229529
138.489	0.010975	0.00160961
166.81	0.010975	0.00111468
200.923	0.010975	0.000761477
242.013	0.010975	0.000512578
291.505	0.010975	0.000339603
351.119	0.010975	0.000221188
422.924	0.010975	0.000141427
509.414	0.010975	8.86263e-05
613.591	0.010975	5.43234e-05
739.072	0.010975	3.24911e-05
890.215	0.010975	1.89098e-05
1072.27	0.010975	1.06755e-05
1291.55	0.010975	5.82607e-06
1555.68	0.010975	3.06217e-06
1873.82	0.010975	1.54395e-06
2257.02	0.010975	7.43727e-07
2718.59	0.010975	3.40897e-07
3274.55	0.010975	1.4812e-07
3944.21	0.010975	6.08014e-08
4750.81	0.010975	2.35145e-08
5722.37	0.010975	8.55292e-09
6892.61	0.010975	2.92488e-09
8302.18	0.010975	9.42095e-10
10000	0.010975	2.87182e-10
0.0001	0.0132194	1.39386
0.00012045	0.0132194	1.39386
0.000145083	0.0132194	1.39386
0.000174753	0.0132194	1.39386
0.00021049	0.0132194	1.39386
0.000253536	0.0132194	1.39386
0.000305386	0.0132194	1.39386
0.000367838	0.0132194	1.39386
0.000443062	0.0132194	1.39386
0.00053367	0.0132194	1.39386
0.000642807	0.0132194	1.39386
0.000774264	0.0132194	1.39386
0.000932603	0.0132194	1.39386
0.00112332	0.0132194	1.39386
0.00135305	0.0132194	1.39386
0.00162975	0.0132194	1.39386
0.00196304	0.0132194	1.39386
0.00236449	0.0132194	1.39386
0.00284804	0.0132194	1.39386
0.00343047	0.0132194	1.39386
0.00413201	0.0132194	1.39385
0.00497702	0.0132194	1.39385
0.00599484	0.0132194	1.39385
0.00722081	0.0132194	1.39384
0.00869749	0.0132194	1.39383
0.0104762	0.0132194	1.39382
0.0126186	0.0132194	1.39381
0.0151991	0.0132194	1.39378
0.0183074	0.0132194	1.39375
0.0220513	0.0132194	1.3937
0.0265609	0.0132194	1.39362
0.0319927	0.0132194	1.39351
0.0385353	0.0132194	1.39336
0.0464159	0.0132194	1.39313
0.0559081	0.0132194	1.3928
0.0673415	0.0132194	1.39233
0.0811131	0.0132194	1.39164
0.097701	0.0132194	1.39064
0.117681	0.0132194	1.38919
0.141747	0.0132194	1.3871
0.170735	0.0132194	1.38409
0.205651	0.0132194	1.37975
0.247708	0.0132194	1.37353
0.298365	0.0132194	1.36466
0.359381	0.0132194	1.35208
0.432876	0.0132194	1.33444
0.521401	0.0132194	1.31002
0.628029	0.0132194	1.27684
0.756463	0.0132194	1.23284
0.911163	0.0132194	1.17626
1.0975	0.0132194	1.10613
1.32194	0.0132194	1.02283
1.59228	0.0132194	0.928354
1.91791	0.0132194	0.826128
2.31013	0.0132194	0.72047
2.78256	0.0132194	0.615829
3.3516	0.0132194	0.516145
4.03702	0.0132194	0.42446
4.8626	0.0132194	0.342799
5.85702	0.0132194	0.272219
7.0548	0.0132194	0.212934
8.49753	0.0132194	0.16446
10.2353	0.0132194	0.125777
12.3285	0.0132194	0.0955317
14.8497	0.0132194	0.0722397
17.8865	0.0132194	0.0544747
21.5443	0.0132194	0.0409874
25.9502	0.0132194	0.0307588
31.2572	0.0132194	0.0229988
37.6494	0.0132194	0.0171132
45.3488	0.0132194	0.0126583
54.6228	0.0132194	0.00929941
65.7933	0.0132194	0.00677987
79.2483	0.0132194	0.0049009
95.4548	0.0132194	0.00350885
114.976	0.0132194	0.00248541
138.489	0.0132194	0.00173974
166.81	0.0132194	0.00120209
200.923	0.0132194	0.000818943
242.013	0.0132194	0.000549448
291.505	0.0132194	0.000362606
351.119	0.0132194	0.000235091
422.924	0.0132194	0.000149532
509.414	0.0132194	9.31654e-05
613.591	0.0132194	5.67552e-05
739.072	0.0132194	3.37328e-05
890.215	0.0132194	1.95119e-05
1072.27	0.0132194	1.09518e-05
1291.55	0.0132194	5.94546e-06
1555.68	0.0132194	3.11051e-06
1873.82	0.0132194	1.56217e-06
2257.02	0.0132194	7.50084e-07
2718.59	0.0132194	3.42932e-07
3274.55	0.0132194	1.48712e-07
3944.21	0.0132194	6.09555e-08
4750.81	0.0132194	2.35494e-08
5722.37	0.0132194	8.55937e-09
6892.61	0.0132194	2.92566e-09
8302.18	0.0132194	9.42054e-10
10000	0.0132194	2.87117e-10
0.0001	0.0159228	1.39288
0.00012045	0.0159228	1.39288
0.000145083	0.0159228	1.39288
0.000174753	0.0159228	1.39288
0.00021049	0.0159228	1.39288
0.000253536	0.0159228	1.39288
0.000305386	0.0159228	1.39288
0.000367838	0.0159228	1.39288
0.000443062	0.0159228	1.39288
0.00053367	0.0159228	1.39288
0.000642807	0.0159228	1.39288
0.000774264	0.0159228	1.39288
0.000932603	0.0159228	1.39288
0.00112332	0.0159228	1.39288
0.00135305	0.0159228	1.39288
0.00162975	0.0159228	1.39288
0.00196304	0.0159228	1.39288
0.00236449	0.0159228	1.39288
0.00284804	0.0159228	1.39288
0.00343047	0.0159228	1.39288
0.00413201	0.0159228	1.39288
0.00497702	0.0159228	1.39288
0.00599484	0.0159228	1.39287
0.00722081	0.0159228	1.39287
0.00869749	0.0159228	1.39286
0.0104762	0.0159228	1.39285
0.0126186	0.0159228	1.39284
0.0151991	0.0159228	1.39282
0.0183074	0.0159228	1.39279
0.0220513	0.0159228	1.39274
0.0265609	0.0159228	1.39268
0.0319927	0.0159228	1.39258
0.0385353	0.0159228	1.39245
0.0464159	0.0159228	1.39225
0.0559081	0.0159228	1.39196
0.0673415	0.0159228	1.39155
0.0811131	0.0159228	1.39095
0.097701	0.0159228	1.39007
0.117681	0.0159228	1.38881
0.141747	0.0159228	1.38699
0.170735	0.0159228	1.38435
0.205651	0.0159228	1.38055
0.247708	0.0159228	1.37509
0.298365	0.0159228	1.36728
0.359381	0.0159228	1.35616
0.432876	0.0159228	1.34048
0.521401	0.0159228	1.3186
0.628029	0.0159228	1.28858
0.756463	0.0159228	1.24826
0.911163	0.0159228	1.19558
1.0975	0.0159228	1.12912
1.32194	0.0159228	1.04871
1.59228	0.0159228	0.955908
1.91791	0.0159228	0.854046
2.31013	0.0159228	0.747689
2.78256	0.0159228	0.641714
3.3516	0.0159228	0.540428
4.03702	0.0159228	0.447032
4.8626	0.0159228	0.363525
5.85702	0.0159228	0.290862
7.0548	0.0159228	0.229214
8.49753	0.0159228	0.178167
10.2353	0.0159228	0.13688
12.3285	0.0159228	0.104205
14.8497	0.0159228	0.0788189
17.8865	0.0159228	0.0593713
21.5443	0.0159228	0.0446031
25.9502	0.0159228	0.0334314
31.2572	0.0159228	0.024984
37.6494	0.0159228	0.0185915
45.3488	0.0159228	0.0137556
54.6228	0.0159228	0.0101067
65.7933	0.0159228	0.00736669
79.2483	0.0159228	0.00532203
95.4548	0.0159228	0.00380708
114.976	0.0159228	0.00269357
138.489	0.0159228	0.00188269
166.81	0.0159228	0.00129847
200.923	0.0159228	0.000882607
242.013	0.0159228	0.000590547
291.505	0.0159228	0.000388454
351.119	0.0159228	0.000250871
422.924	0.0159228	0.000158846
509.414	0.0159228	9.84569e-05
613.591	0.0159228	5.9636e-05
739.072	0.0159228	3.52293e-05
890.215	0.0159228	2.02507e-05
1072.27	0.0159228	1.12971e-05
1291.55	0.0159228	6.09762e-06
1555.68	0.0159228	3.17343e-06
1873.82	0.0159228	1.58645e-06
2257.02	0.0159228	7.58764e-07
2718.59	0.0159228	3.45788e-07
3274.55	0.0159228	1.49569e-07
3944.21	0.0159228	6.11875e-08
4750.81	0.0159228	2.36051e-08
5722.37	0.0159228	8.57077e-09
6892.61	0.0159228	2.92749e-09
8302.18	0.0159228	9.42208e-10
10000	0.0159228	2.87082e-10
0.0001	0.0191791	1.39171
0.00012045	0.0191791	1.39171
0.000145083	0.0191791	1.39171
0.000174753	0.0191791	1.39171
0.00021049	0.0191791	1.39171
0.000253536	0.0191791	1.39171
0.000305386	0.0191791	1.39171
0.000367838	0.0191791	1.39171
0.000443062	0.0191791	1.39171
0.00053367	0.0191791	1.39171
0.000642807	0.0191791	1.39171
0.000774264	0.0191791	1.39171
0.000932603	0.0191791	1.39171
0.00112332	0.0191791	1.39171
0.00135305	0.0191791	1.39171
0.00162975	0.0191791	1.39171
0.00196304	0.0191791	1.39171
0.00236449	0.0191791	1.39171
0.00284804	0.0191791	1.39171
0.00343047	0.0191791	1.39171
0.00413201	0.0191791	1.39171
0.00497702	0.0191791	1.39171
0.00599484	0.0191791	1.3917
0.00722081	0.0191791	1.3917
0.00869749	0.0191791	1.39169
0.0104762	0.0191791	1.39168
0.0126186	0.0191791	1.39167
0.0151991	0.0191791	1.39165
0.0183074	0.0191791	1.39163
0.0220513	0.0191791	1.39159
0.0265609	0.0191791	1.39153
0.0319927	0.0191791	1.39144
0.0385353	0.0191791	1.39132
0.0464159	0.0191791	1.39114
0.0559081	0.0191791	1.39089
0.0673415	0.0191791	1.39052
0.0811131	0.0191791	1.38998
0.097701	0.0191791	1.38919
0.117681	0.0191791	1.38806
0.141747	0.0191791	1.38643
0.170735	0.0191791	1.38406
0.205651	0.0191791	1.38065
0.247708	0.0191791	1.37573
0.298365	0.0191791	1.36869
0.359381	0.0191791	1.35865
0.432876	0.0191791	1.34443
0.521401	0.0191791	1.32451
0.628029	0.0191791	1.29699
0.756463	0.0191791	1.25971
0.911163	0.0191791	1.21048
1.0975	0.0191791	1.14756
1.32194	0.0191791	1.07033
1.59228	0.0191791	0.979832
1.91791	0.0191791	0.879079
2.31013	0.0191791	0.772633
2.78256	0.0191791	0.665674
3.3516	0.0191791	0.562924
4.03702	0.0191791	0.467908
4.8626	0.0191791	0.382751
5.85702	0.0191791	0.308376
7.0548	0.0191791	0.244862
8.49753	0.0191791	0.191755
10.2353	0.0191791	0.148266
12.3285	0.0191791	0.113388
14.8497	0.0191791	0.0859644
17.8865	0.0191791	0.0647702
21.5443	0.0191791	0.048604
25.9502	0.0191791	0.0363721
31.2572	0.0191791	0.0271467
37.6494	0.0191791	0.020189
45.3488	0.0191791	0.0149376
54.6228	0.0191791	0.0109776
65.7933	0.0191791	0.00800201
79.2483	0.0191791	0.00577939
95.4548	0.0191791	0.0041317
114.976	0.0191791	0.00292064
138.489	0.0191791	0.00203902
166.81	0.0191791	0.0014042
200.923	0.0191791	0.000952717
242.013	0.0191791	0.00063602
291.505	0.0191791	0.000417229
351.119	0.0191791	0.000268579
422.924	0.0191791	0.000169403
509.414	0.0191791	0.000104529
613.591	0.0191791	6.29901e-05
739.072	0.0191791	3.70002e-05
890.215	0.0191791	2.11403e-05
1072.27	0.0191791	1.17205e-05
1291.55	0.0191791	6.28778e-06
1555.68	0.0191791	3.25365e-06
1873.82	0.0191791	1.61807e-06
2257.02	0.0191791	7.70345e-07
2718.59	0.0191791	3.497e-07
3274.55	0.0191791	1.50778e-07
3944.21	0.0191791	6.15263e-08
4750.81	0.0191791	2.369e-08
5722.37	0.0191791	8.58944e-09
6892.61	0.0191791	2.93093e-09
8302.18	0.0191791	9.42677e-10
10000	0.0191791	2.871e-10
0.0001	0.0231013	1.39031
0.00012045	0.0231013	1.39031
0.000145083	0.0231013	1.39031
0.000174753	0.0231013	1.39031
0.00021049	0.0231013	1.39031
0.000253536	0.0231013	1.39031
0.000305386	0.0231013	1.39031
0.000367838	0.0231013	1.39031
0.000443062	0.0231013	1.39031
0.00053367	0.0231013	1.39031
0.000642807	0.0231013	1.39031
0.000774264	0.0231013	1.39031
0.000932603	0.0231013	1.39031
0.00112332	0.0231013	1.39031
0.00135305	0.0231013	1.39031
0.00162975	0.0231013	1.39031
0.00196304	0.0231013	1.39031
0.00236449	0.0231013	1.39031
0.00284804	0.0231013	1.39031
0.00343047	0.0231013	1.39031
0.00413201	0.0231013	1.39031
0.00497702	0.0231013	1.39031
0.00599484	0.0231013	1.3903
0.00722081	0.0231013	1.3903
0.00869749	0.0231013	1.39029
0.0104762	0.0231013	1.39028
0.0126186	0.0231013	1.39027
0.0151991	0.0231013	1.39025
0.0183074	0.0231013	1.39023
0.0220513	0.0231013	1.39019
0.0265609	0.0231013	1.39014
0.0319927	0.0231013	1.39006
0.0385353	0.0231013	1.38995
0.0464159	0.0231013	1.38979
0.0559081	0.0231013	1.38955
0.0673415	0.0231013	1.38921
0.0811131	0.0231013	1.38872
0.097701	0.0231013	1.388
0.117681	0.0231013	1.38696
0.141747	0.0231013	1.38546
0.170735	0.0231013	1.38329
0.205651	0.0231013	1.38015
0.247708	0.0231013	1.37563
0.298365	0.0231013	1.36916
0.359381	0.0231013	1.3599
0.432876	0.0231013	1.34677
0.521401	0.0231013	1.32832
0.628029	0.0231013	1.30273
0.756463	0.0231013	1.26788
0.911163	0.0231013	1.22153
1.0975	0.0231013	1.16179
1.32194	0.0231013	1.08768
1.59228	0.0231013	0.999817
1.91791	0.0231013	0.9008
2.31013	0.0231013	0.794976
2.78256	0.0231013	0.687605
3.3516	0.0231013	0.583723
4.03702	0.0231013	0.487231
4.8626	0.0231013	0.400524
5.85702	0.0231013	0.32462
7.0548	0.0231013	0.259561
8.49753	0.0231013	0.204811
10.2353	0.0231013	0.159547
12.3285	0.0231013	0.122801
14.8497	0.0231013	0.0935272
17.8865	0.0231013	0.0706316
21.5443	0.0231013	0.0530142
25.9502	0.0231013	0.0396252
31.2572	0.0231013	0.0295254
37.6494	0.0231013	0.0219283
45.3488	0.0231013	0.0162139
54.6228	0.0231013	0.011915
65.7933	0.0231013	0.00868674
79.2483	0.0231013	0.006274
95.4548	0.0231013	0.00448385
114.976	0.0231013	0.00316751
138.489	0.0231013	0.00220934
166.81	0.0231013	0.00151969
200.923	0.0231013	0.00102953
242.013	0.0231013	0.000686031
291.505	0.0231013	0.000449024
351.119	0.0231013	0.000288263
422.924	0.0231013	0.000181232
509.414	0.0231013	0.000111401
613.591	0.0231013	6.68331e-05
739.072	0.0231013	3.90592e-05
890.215	0.0231013	2.21919e-05
1072.27	0.0231013	1.223e-05
1291.55	0.0231013	6.52087e-06
1555.68	0.0231013	3.35391e-06
1873.82	0.0231013	1.65842e-06
2257.02	0.0231013	7.85454e-07
2718.59	0.0231013	3.54931e-07
3274.55	0.0231013	1.5244e-07
3944.21	0.0231013	6.20067e-08
4750.81	0.0231013	2.38152e-08
5722.37	0.0231013	8.6184e-09
6892.61	0.0231013	2.93674e-09
8302.18	0.0231013	9.43635e-10
10000	0.0231013	2.87208e-10
0.0001	0.0278256	1.38863
0.00012045	0.0278256	1.38863
0.000145083	0.0278256	1.38863
0.000174753	0.0278256	1.38863
0.00021049	0.0278256	1.38863
0.000253536	0.0278256	1.38863
0.000305386	0.0278256	1.38863
0.000367838	0.0278256	1.38863
0.000443062	0.0278256	1.38863
0.00053367	0.0278256	1.38863
0.000642807	0.0278256	1.38863
0.000774264	0.0278256	1.38863
0.000932603	0.0278256	1.38863
0.00112332	0.0278256	1.38863
0.00135305	0.0278256	1.38863
0.00162975	0.0278256	1.38863
0.00196304	0.0278256	1.38863
0.00236449	0.0278256	1.38863
0.00284804	0.0278256	1.38863
0.00343047	0.0278256	1.38863
0.00413201	0.0278256	1.38863
0.00497702	0.0278256	1.38863
0.00599484	0.0278256	1.38862
0.00722081	0.0278256	1.38862
0.00869749	0.0278256	1.38861
0.0104762	0.0278256	1.38861
0.0126186	0.0278256	1.3886
0.0151991	0.0278256	1.38858
0.0183074	0.0278256	1.38856
0.0220513	0.0278256	1.38852
0.0265609	0.0278256	1.38847
0.0319927	0.0278256	1.3884
0.0385353	0.0278256	1.38829
0.0464159	0.0278256	1.38814
0.0559081	0.0278256	1.38792
0.0673415	0.0278256	1.3876
0.0811131	0.0278256	1.38714
0.097701	0.0278256	1.38647
0.117681	0.0278256	1.3855
0.141747	0.0278256	1.38409
0.170735	0.0278256	1.38206
0.205651	0.0278256	1.37913
0.247708	0.0278256	1.3749
0.298365	0.0278256	1.36883
0.359381	0.0278256	1.36015
0.432876	0.0278256	1.34783
0.521401	0.0278256	1.33048
0.628029	0.0278256	1.30636
0.756463	0.0278256	1.2734
0.911163	0.0278256	1.22939
1.0975	0.0278256	1.17233
1.32194	0.0278256	1.10106
1.59228	0.0278256	1.01585
1.91791	0.0278256	0.918938
2.31013	0.0278256	0.814346
2.78256	0.0278256	0.707225
3.3516	0.0278256	0.602737
4.03702	0.0278256	0.505081
4.8626	0.0278256	0.41697
5.85702	0.0278256	0.339637
7.0548	0.0278256	0.273196
8.49753	0.0278256	0.217076
10.2353	0.0278256	0.170386
12.3285	0.0278256	0.132124
14.8497	0.0278256	0.101275
17.8865	0.0278256	0.0768324
21.5443	0.0278256	0.0578002
25.9502	0.0278256	0.0432097
31.2572	0.0278256	0.0321556
37.6494	0.0278256	0.02384
45.3488	0.0278256	0.0176025
54.6228	0.0278256	0.0129261
65.7933	0.0278256	0.00942291
79.2483	0.0278256	0.00680648
95.4548	0.0278256	0.00486421
114.976	0.0278256	0.00343496
138.489	0.0278256	0.00239426
166.81	0.0278256	0.00164534
200.923	0.0278256	0.00111332
242.013	0.0278256	0.000740747
291.505	0.0278256	0.000483939
351.119	0.0278256	0.000309981
422.924	0.0278256	0.000194361
509.414	0.0278256	0.000119089
613.591	0.0278256	7.11757e-05
739.072	0.0278256	4.14147e-05
890.215	0.0278256	2.34127e-05
1072.27	0.0278256	1.28315e-05
1291.55	0.0278256	6.80109e-06
1555.68	0.0278256	3.47675e-06
1873.82	0.0278256	1.70885e-06
2257.02	0.0278256	8.04742e-07
2718.59	0.0278256	3.61765e-07
3274.55	0.0278256	1.54668e-07
3944.21	0.0278256	6.26699e-08
4750.81	0.0278256	2.39939e-08
5722.37	0.0278256	8.66156e-09
6892.61	0.0278256	2.94594e-09
8302.18	0.0278256	9.4532e-10
10000	0.0278256	2.87455e-10
0.0001	0.033516	1.38662
0.00012045	0.033516	1.38662
0.000145083	0.033516	1.38662
0.000174753	0.033516	1.38662
0.00021049	0.033516	1.38662
0.000253536	0.033516	1.38662
0.000305386	0.033516	1.38662
0.000367838	0.033516	1.38662
0.000443062	0.033516	1.38662
0.00053367	0.033516	1.38662
0.000642807	0.033516	1.38662
0.000774264	0.033516	1.38662
0.000932603	0.033516	1.38662
0.00112332	0.033516	1.38662
0.00135305	0.033516	1.38662
0.00162975	0.033516	1.38662
0.00196304	0.033516	1.38662
0.00236449	0.033516	1.38662
0.00284804	0.033516	1.38662
0.00343047	0.033516	1.38662
0.00413201	0.033516	1.38662
0.00497702	0.033516	1.38662
0.00599484	0.033516	1.38661
0.00722081	0.033516	1.38661
0.00869749	0.033516	1.38661
0.0104762	0.033516	1.3866
0.0126186	0.033516	1.38659
0.0151991	0.033516	1.38657
0.0183074	0.033516	1.38655
0.0220513	0.033516	1.38652
0.0265609	0.033516	1.38647
0.0319927	0.033516	1.3864
0.0385353	0.033516	1.3863
0.0464159	0.033516	1.38616
0.0559081	0.033516	1.38595
0.0673415	0.033516	1.38565
0.0811131	0.033516	1.38521
0.097701	0.033516	1.38457
0.117681	0.033516	1.38365
0.141747	0.033516	1.38232
0.170735	0.033516	1.38039
0.205651	0.033516	1.3776
0.247708	0.033516	1.37359
0.298365	0.033516	1.36782
0.359381	0.033516	1.35957
0.432876	0.033516	1.34785
0.521401	0.033516	1.33132
0.628029	0.033516	1.30832
0.756463	0.033516	1.27683
0.911163	0.033516	1.23466
1.0975	0.033516	1.1798
1.32194	0.033516	1.11096
1.59228	0.033516	1.02822
1.91791	0.033516	0.933488
2.31013	0.033516	0.830511
2.78256	0.033516	0.724217
3.3516	0.033516	0.619728
4.03702	0.033516	0.521384
4.8626	0.033516	0.432154
5.85702	0.033516	0.353534
7.0548	0.033516	0.285807
8.49753	0.033516	0.22846
10.2353	0.033516	0.18057
12.3285	0.033516	0.141081
14.8497	0.033516	0.108946
17.8865	0.033516	0.0831821
21.5443	0.033516	0.0628609
25.9502	0.033516	0.0470976
31.2572	0.033516	0.035052
37.6494	0.033516	0.0259525
45.3488	0.033516	0.0191274
54.6228	0.033516	0.0140251
65.7933	0.033516	0.0102161
79.2483	0.033516	0.00737826
95.4548	0.033516	0.00527315
114.976	0.033516	0.00372343
138.489	0.033516	0.0025943
166.81	0.033516	0.00178156
200.923	0.033516	0.00120434
242.013	0.033516	0.000800337
291.505	0.033516	0.000522082
351.119	0.033516	0.000333794
422.924	0.033516	0.000208824
509.414	0.033516	0.000127609
613.591	0.033516	7.60257e-05
739.072	0.033516	4.40718e-05
890.215	0.033516	2.48071e-05
1072.27	0.033516	1.35287e-05
1291.55	0.033516	7.13149e-06
1555.68	0.033516	3.62429e-06
1873.82	0.033516	1.77061e-06
2257.02	0.033516	8.28854e-07
2718.59	0.033516	3.70497e-07
3274.55	0.033516	1.57584e-07
3944.21	0.033516	6.35618e-08
4750.81	0.033516	2.42418e-08
5722.37	0.033516	8.7237e-09
6892.61	0.033516	2.95984e-09
8302.18	0.033516	9.48051e-10
10000	0.033516	2.87913e-10
0.0001	0.0403702	1.38422
0.00012045	0.0403702	1.38422
0.000145083	0.0403702	1.38422
0.000174753	0.0403702	1.38422
0.00021049	0.0403702	1.38422
0.000253536	0.0403702	1.38422
0.000305386	0.0403702	1.38422
0.000367838	0.0403702	1.38422
0.000443062	0.0403702	1.38422
0.00053367	0.0403702	1.38422
0.000642807	0.0403702	1.38422
0.000774264	0.0403702	1.38422
0.000932603	0.0403702	1.38422
0.00112332	0.0403702	1.38422
0.00135305	0.0403702	1.38422
0.00162975	0.0403702	1.38422
0.00196304	0.0403702	1.38422
0.00236449	0.0403702	1.38422
0.00284804	0.0403702	1.38422
0.00343047	0.0403702	1.38422
0.00413201	0.0403702	1.38422
0.00497702	0.0403702	1.38422
0.00599484	0.0403702	1.38422
0.00722081	0.0403702	1.38421
0.00869749	0.0403702	1.38421
0.0104762	0.0403702	1.3842
0.0126186	0.0403702	1.38419
0.0151991	0.0403702	1.38418
0.0183074	0.0403702	1.38415
0.0220513	0.0403702	1.38412
0.0265609	0.0403702	1.38408
0.0319927	0.0403702	1.38401
0.0385353	0.0403702	1.38392
0.0464159	0.0403702	1.38378
0.0559081	0.0403702	1.38358
0.0673415	0.0403702	1.38329
0.0811131	0.0403702	1.38287
0.097701	0.0403702	1.38226
0.117681	0.0403702	1.38137
0.141747	0.0403702	1.38009
0.170735	0.0403702	1.37824
0.205651	0.0403702	1.37556
0.247708	0.0403702	1.37171
0.298365	0.0403702	1.36617
0.359381	0.0403702	1.35824
0.432876	0.0403702	1.34697
0.521401	0.0403702	1.33108
0.628029	0.0403702	1.30894
0.756463	0.0403702	1.27858
0.911163	0.0403702	1.23786
1.0975	0.0403702	1.18477
1.32194	0.0403702	1.11795
1.59228	0.0403702	1.03736
1.91791	0.0403702	0.944704
2.31013	0.0403702	0.843475
2.78256	0.0403702	0.738386
3.3516	0.0403702	0.634429
4.03702	0.0403702	0.535938
4.8626	0.0403702	0.446014
5.85702	0.0403702	0.366365
7.0548	0.0403702	0.297486
8.49753	0.0403702	0.239
10.2353	0.0403702	0.190031
12.3285	0.0403702	0.149501
14.8497	0.0403702	0.116317
17.8865	0.0403702	0.0894675
21.5443	0.0403702	0.0680408
25.9502	0.0403702	0.0512063
31.2572	0.0403702	0.0381916
37.6494	0.0403702	0.0282771
45.3488	0.0403702	0.0208108
54.6228	0.0403702	0.0152307
65.7933	0.0403702	0.0110772
79.2483	0.0403702	0.00799354
95.4548	0.0403702	0.00571166
114.976	0.0403702	0.00403312
138.489	0.0403702	0.00280973
166.81	0.0403702	0.00192868
200.923	0.0403702	0.00130285
242.013	0.0403702	0.000864966
291.505	0.0403702	0.000563555
351.119	0.0403702	0.000359765
422.924	0.0403702	0.000224656
509.414	0.0403702	0.000136977
613.591	0.0403702	8.13909e-05
739.072	0.0403702	4.7034e-05
890.215	0.0403702	2.63772e-05
1072.27	0.0403702	1.43237e-05
1291.55	0.0403702	7.51389e-06
1555.68	0.0403702	3.79803e-06
1873.82	0.0403702	1.84473e-06
2257.02	0.0403702	8.58374e-07
2718.59	0.0403702	3.81416e-07
3274.55	0.0403702	1.61314e-07
3944.21	0.0403702	6.47317e-08
4750.81	0.0403702	2.45765e-08
5722.37	0.0403702	8.81038e-09
6892.61	0.0403702	2.98002e-09
8302.18	0.0403702	9.52235e-10
10000	0.0403702	2.88675e-10
0.0001	0.048626	1.38136
0.00012045	0.048626	1.38136
0.000145083	0.048626	1.38136
0.000174753	0.048626	1.38136
0.00021049	0.048626	1.38136
0.000253536	0.048626	1.38136
0.000305386	0.048626	1.38136
0.000367838	0.048626	1.38136
0.000443062	0.048626	1.38136
0.00053367	0.048626	1.38136
0.000642807	0.048626	1.38136
0.000774264	0.048626	1.38136
0.000932603	0.048626	1.38136
0.00112332	0.048626	1.38136
0.00135305	0.048626	1.38136
0.00162975	0.048626	1.38136
0.00196304	0.048626	1.38136
0.00236449	0.048626	1.38136
0.00284804	0.048626	1.38136
0.00343047	0.048626	1.38136
0.00413201	0.048626	1.38136
0.00497702	0.048626	1.38136
0.00599484	0.048626	1.38136
0.00722081	0.048626	1.38135
0.00869749	0.048626	1.38135
0.0104762	0.048626	1.38134
0.0126186	0.048626	1.38133
0.0151991	0.048626	1.38132
0.0183074	0.048626	1.3813
0.0220513	0.048626	1.38127
0.0265609	0.048626	1.38122
0.0319927	0.048626	1.38116
0.0385353	0.048626	1.38107
0.0464159	0.048626	1.38093
0.0559081	0.048626	1.38074
0.0673415	0.048626	1.38046
0.0811131	0.048626	1.38005
0.097701	0.048626	1.37946
0.117681	0.048626	1.3786
0.141747	0.048626	1.37736
0.170735	0.048626	1.37557
0.205651	0.048626	1.37298
0.247708	0.048626	1.36925
0.298365	0.048626	1.36389
0.359381	0.048626	1.35621
0.432876	0.048626	1.3453
0.521401	0.048626	1.3299
0.628029	0.048626	1.30842
0.756463	0.048626	1.27896
0.911163	0.048626	1.23939
1.0975	0.048626	1.18772
1.32194	0.048626	1.12257
1.59228	0.048626	1.04381
1.91791	0.048626	0.952999
2.31013	0.048626	0.853467
2.78256	0.048626	0.749747
3.3516	0.048626	0.646678
4.03702	0.048626	0.548517
4.8626	0.048626	0.458377
5.85702	0.048626	0.378075
7.0548	0.048626	0.308276
8.49753	0.048626	0.248773
10.2353	0.048626	0.198804
12.3285	0.048626	0.157332
14.8497	0.048626	0.123251
17.8865	0.048626	0.0955079
21.5443	0.048626	0.0731676
25.9502	0.048626	0.0554103
31.2572	0.048626	0.0415075
37.6494	0.048626	0.0307947
45.3488	0.048626	0.0226614
54.6228	0.048626	0.01656
65.7933	0.048626	0.0120206
79.2483	0.048626	0.00866047
95.4548	0.048626	0.00618281
114.976	0.048626	0.00436467
138.489	0.048626	0.00304062
166.81	0.048626	0.00208684
200.923	0.048626	0.00140906
242.013	0.048626	0.000934793
291.505	0.048626	0.000608455
351.119	0.048626	0.000387955
422.924	0.048626	0.000241892
509.414	0.048626	0.000147215
613.591	0.048626	8.72801e-05
739.072	0.048626	5.03049e-05
890.215	0.048626	2.81243e-05
1072.27	0.048626	1.52171e-05
1291.55	0.048626	7.94909e-06
1555.68	0.048626	3.99878e-06
1873.82	0.048626	1.93188e-06
2257.02	0.048626	8.93767e-07
2718.59	0.048626	3.9478e-07
3274.55	0.048626	1.6598e-07
3944.21	0.048626	6.62303e-08
4750.81	0.048626	2.50166e-08
5722.37	0.048626	8.92787e-09
6892.61	0.048626	3.00836e-09
8302.18	0.048626	9.58376e-10
10000	0.048626	2.89861e-10
0.0001	0.0585702	1.37796
0.00012045	0.0585702	1.37796
0.000145083	0.0585702	1.37796
0.000174753	0.0585702	1.37796
0.00021049	0.0585702	1.37796
0.000253536	0.0585702	1.37796
0.000305386	0.0585702	1.37796
0.000367838	0.0585702	1.37796
0.000443062	0.0585702	1.37796
0.00053367	0.0585702	1.37796
0.000642807	0.0585702	1.37796
0.000774264	0.0585702	1.37796
0.000932603	0.0585702	1.37796
0.00112332	0.0585702	1.37796
0.00135305	0.0585702	1.37796
0.00162975	0.0585702	1.37796
0.00196304	0.0585702	1.37796
0.00236449	0.0585702	1.37796
0.00284804	0.0585702	1.37796
0.00343047	0.0585702	1.37796
0.00413201	0.0585702	1.37796
0.00497702	0.0585702	1.37796
0.00599484	0.0585702	1.37795
0.00722081	0.0585702	1.37795
0.00869749	0.0585702	1.37795
0.0104762	0.0585702	1.37794
0.0126186	0.0585702	1.37793
0.0151991	0.0585702	1.37792
0.0183074	0.0585702	1.3779
0.0220513	0.0585702	1.37787
0.0265609	0.0585702	1.37782
0.0319927	0.0585702	1.37776
0.0385353	0.0585702	1.37767
0.0464159	0.0585702	1.37754
0.0559081	0.0585702	1.37735
0.0673415	0.0585702	1.37708
0.0811131	0.0585702	1.37668
0.097701	0.0585702	1.37611
0.117681	0.0585702	1.37527
0.141747	0.0585702	1.37407
0.170735	0.0585702	1.37232
0.205651	0.0585702	1.3698
0.247708	0.0585702	1.36617
0.298365	0.0585702	1.36095
0.359381	0.0585702	1.35348
0.432876	0.0585702	1.34285
0.521401	0.0585702	1.32784
0.628029	0.0585702	1.30691
0.756463	0.0585702	1.27817
0.911163	0.0585702	1.23954
1.0975	0.0585702	1.18903
1.32194	0.0585702	1.12527
1.59228	0.0585702	1.04804
1.91791	0.0585702	0.958843
2.31013	0.0585702	0.860861
2.78256	0.0585702	0.758505
3.3516	0.0585702	0.656496
4.03702	0.0585702	0.558994
4.8626	0.0585702	0.469057
5.85702	0.0585702	0.388519
7.0548	0.0585702	0.318128
8.49753	0.0585702	0.257813
10.2353	0.0585702	0.206953
12.3285	0.0585702	0.164607
14.8497	0.0585702	0.129709
17.8865	0.0585702	0.101195
21.5443	0.0585702	0.0780966
25.9502	0.0585702	0.059571
31.2572	0.0585702	0.0448988
37.6494	0.0585702	0.0334517
45.3488	0.0585702	0.0246637
54.6228	0.0585702	0.0180195
65.7933	0.0585702	0.0130593
79.2483	0.0585702	0.00938997
95.4548	0.0585702	0.00669265
114.976	0.0585702	0.00472028
138.489	0.0585702	0.00328736
166.81	0.0585702	0.00225604
200.923	0.0585702	0.00152304
242.013	0.0585702	0.00100994
291.505	0.0585702	0.000656878
351.119	0.0585702	0.000418417
422.924	0.0585702	0.000260566
509.414	0.0585702	0.00015834
613.591	0.0585702	9.37034e-05
739.072	0.0585702	5.38884e-05
890.215	0.0585702	3.00496e-05
1072.27	0.0585702	1.62093e-05
1291.55	0.0585702	8.43723e-06
1555.68	0.0585702	4.22682e-06
1873.82	0.0585702	2.03243e-06
2257.02	0.0585702	9.35333e-07
2718.59	0.0585702	4.1079e-07
3274.55	0.0585702	1.71691e-07
3944.21	0.0585702	6.81064e-08
4750.81	0.0585702	2.55813e-08
5722.37	0.0585702	9.08286e-09
6892.61	0.0585702	3.04695e-09
8302.18	0.0585702	9.67061e-10
10000	0.0585702	2.91622e-10
0.0001	0.070548	1.37392
0.00012045	0.070548	1.37392
0.000145083	0.070548	1.37392
0.000174753	0.070548	1.37392
0.00021049	0.070548	1.37392
0.000253536	0.070548	1.37392
0.000305386	0.070548	1.37392
0.000367838	0.070548	1.37392
0.000443062	0.070548	1.37392
0.00053367	0.070548	1.37392
0.000642807	0.070548	1.37392
0.000774264	0.070548	1.37392
0.000932603	0.070548	1.37392
0.00112332	0.070548	1.37392
0.00135305	0.070548	1.37392
0.00162975	0.070548	1.37392
0.00196304	0.070548	1.37392
0.00236449	0.070548	1.37392
0.00284804	0.070548	1.37392
0.00343047	0.070548	1.37392
0.00413201	0.070548	1.37392
0.00497702	0.070548	1.37392
0.00599484	0.070548	1.37391
0.00722081	0.070548	1.37391
0.00869749	0.070548	1.37391
0.0104762	0.070548	1.3739
0.0126186	0.070548	1.37389
0.0151991	0.070548	1.37388
0.0183074	0.070548	1.37386
0.0220513	0.070548	1.37383
0.0265609	0.070548	1.37379
0.0319927	0.070548	1.37373
0.0385353	0.070548	1.37364
0.0464159	0.070548	1.37351
0.0559081	0.070548	1.37333
0.0673415	0.070548	1.37306
0.0811131	0.070548	1.37267
0.097701	0.070548	1.37211
0.117681	0.070548	1.3713
0.141747	0.070548	1.37012
0.170735	0.070548	1.36841
0.205651	0.070548	1.36595
0.247708	0.070548	1.3624
0.298365	0.070548	1.3573
0.359381	0.070548	1.35
0.432876	0.070548	1.33961
0.521401	0.070548	1.32494
0.628029	0.070548	1.30446
0.756463	0.070548	1.27633
0.911163	0.070548	1.23849
1.0975	0.070548	1.18898
1.32194	0.070548	1.12639
1.59228	0.070548	1.05049
1.91791	0.070548	0.962678
2.31013	0.070548	0.866076
2.78256	0.070548	0.764994
3.3516	0.070548	0.664071
4.03702	0.070548	0.567391
4.8626	0.070548	0.477949
5.85702	0.070548	0.397539
7.0548	0.070548	0.326917
8.49753	0.070548	0.266077
10.2353	0.070548	0.214506
12.3285	0.070548	0.171381
14.8497	0.070548	0.135722
17.8865	0.070548	0.106502
21.5443	0.070548	0.0827426
25.9502	0.070548	0.0635733
31.2572	0.070548	0.0482554
37.6494	0.070548	0.0361679
45.3488	0.070548	0.0267749
54.6228	0.070548	0.0195966
65.7933	0.070548	0.0141979
79.2483	0.070548	0.0101918
95.4548	0.070548	0.0072493
114.976	0.070548	0.00510436
138.489	0.070548	0.00355151
166.81	0.070548	0.00243651
200.923	0.070548	0.00164472
242.013	0.070548	0.00109041
291.505	0.070548	0.000708881
351.119	0.070548	0.000451204
422.924	0.070548	0.000280706
509.414	0.070548	0.000170369
613.591	0.070548	0.00010067
739.072	0.070548	5.7789e-05
890.215	0.070548	3.21545e-05
1072.27	0.070548	1.73004e-05
1291.55	0.070548	8.97816e-06
1555.68	0.070548	4.48207e-06
1873.82	0.070548	2.14641e-06
2257.02	0.070548	9.832e-07
2718.59	0.070548	4.29568e-07
3274.55	0.070548	1.78527e-07
3944.21	0.070548	7.04024e-08
4750.81	0.070548	2.6289e-08
5722.37	0.070548	9.28214e-09
6892.61	0.070548	3.09804e-09
8302.18	0.070548	9.78949e-10
10000	0.070548	2.9413e-10
0.0001	0.0849753	1.36914
0.00012045	0.0849753	1.36914
0.000145083	0.0849753	1.36914
0.000174753	0.0849753	1.36914
0.00021049	0.0849753	1.36914
0.000253536	0.0849753	1.36914
0.000305386	0.0849753	1.36914
0.000367838	0.0849753	1.36914
0.000443062	0.0849753	1.36914
0.00053367	0.0849753	1.36914
0.000642807	0.0849753	1.36914
0.000774264	0.0849753	1.36914
0.000932603	0.0849753	1.36914
0.00112332	0.0849753	1.36914
0.00135305	0.0849753	1.36914
0.00162975	0.0849753	1.36914
0.00196304	0.0849753	1.36914
0.00236449	0.0849753	1.36914
0.00284804	0.0849753	1.36914
0.00343047	0.0849753	1.36914
0.00413201	0.0849753	1.36914
0.00497702	0.0849753	1.36914
0.00599484	0.0849753	1.36913
0.00722081	0.0849753	1.36913
0.00869749	0.0849753	1.36913
0.0104762	0.0849753	1.36912
0.0126186	0.0849753	1.36911
0.0151991	0.0849753	1.3691
0.0183074	0.0849753	1.36908
0.0220513	0.0849753	1.36905
0.0265609	0.0849753	1.36901
0.0319927	0.0849753	1.36895
0.0385353	0.0849753	1.36886
0.0464159	0.0849753	1.36874
0.0559081	0.0849753	1.36856
0.0673415	0.0849753	1.3683
0.0811131	0.0849753	1.36792
0.097701	0.0849753	1.36737
0.117681	0.0849753	1.36657
0.141747	0.0849753	1.36542
0.170735	0.0849753	1.36375
0.205651	0.0849753	1.36134
0.247708	0.0849753	1.35787
0.298365	0.0849753	1.35287
0.359381	0.0849753	1.34572
0.432876	0.0849753	1.33554
0.521401	0.0849753	1.32117
0.628029	0.0849753	1.3011
0.756463	0.0849753	1.27351
0.911163	0.0849753	1.23638
1.0975	0.0849753	1.18774
1.32194	0.0849753	1.12619
1.59228	0.0849753	1.05145
1.91791	0.0849753	0.964879
2.31013	0.0849753	0.869506
2.78256	0.0849753	0.769582
3.3516	0.0849753	0.669692
4.03702	0.0849753	0.573874
4.8626	0.0849753	0.485079
5.85702	0.0849753	0.40505
7.0548	0.0849753	0.334511
8.49753	0.0849753	0.273457
10.2353	0.0849753	0.221423
12.3285	0.0849753	0.177676
14.8497	0.0849753	0.141337
17.8865	0.0849753	0.111455
21.5443	0.0849753	0.0870862
25.9502	0.0849753	0.067351
31.2572	0.0849753	0.0514867
37.6494	0.0849753	0.0388567
45.3488	0.0849753	0.0289321
54.6228	0.0849753	0.0212578
65.7933	0.0849753	0.0154264
79.2483	0.0849753	0.0110692
95.4548	0.0849753	0.00785991
114.976	0.0849753	0.00552282
138.489	0.0849753	0.0038362
166.81	0.0849753	0.0026293
200.923	0.0849753	0.00177423
242.013	0.0849753	0.00117614
291.505	0.0849753	0.000764451
351.119	0.0849753	0.00048634
422.924	0.0849753	0.000302337
509.414	0.0849753	0.000183316
613.591	0.0849753	0.000108187
739.072	0.0849753	6.20108e-05
890.215	0.0849753	3.4441e-05
1072.27	0.0849753	1.84907e-05
1291.55	0.0849753	9.57171e-06
1555.68	0.0849753	4.76429e-06
1873.82	0.0849753	2.27371e-06
2257.02	0.0849753	1.03736e-06
2718.59	0.0849753	4.51154e-07
3274.55	0.0849753	1.86535e-07
3944.21	0.0849753	7.31491e-08
4750.81	0.0849753	2.71552e-08
5722.37	0.0849753	9.53216e-09
6892.61	0.0849753	3.16388e-09
8302.18	0.0849753	9.94742e-10
10000	0.0849753	2.97583e-10
0.0001	0.102353	1.3635
0.00012045	0.102353	1.3635
0.000145083	0.102353	1.3635
0.000174753	0.102353	1.3635
0.00021049	0.102353	1.3635
0.000253536	0.102353	1.3635
0.000305386	0.102353	1.3635
0.000367838	0.102353	1.3635
0.000443062	0.102353	1.3635
0.00053367	0.102353	1.3635
0.000642807	0.102353	1.3635
0.000774264	0.102353	1.3635
0.000932603	0.102353	1.3635
0.00112332	0.102353	1.3635
0.00135305	0.102353	1.3635
0.00162975	0.102353	1.3635
0.00196304	0.102353	1.3635
0.00236449	0.102353	1.3635
0.00284804	0.102353	1.3635
0.00343047	0.102353	1.3635
0.00413201	0.102353	1.3635
0.00497702	0.102353	1.3635
0.00599484	0.102353	1.36349
0.00722081	0.102353	1.36349
0.00869749	0.102353	1.36349
0.0104762	0.102353	1.36348
0.0126186	0.102353	1.36347
0.0151991	0.102353	1.36346
0.0183074	0.102353	1.36344
0.0220513	0.102353	1.36341
0.0265609	0.102353	1.36337
0.0319927	0.102353	1.36331
0.0385353	0.102353	1.36323
0.0464159	0.102353	1.36311
0.0559081	0.102353	1.36293
0.0673415	0.102353	1.36267
0.0811131	0.102353	1.3623
0.097701	0.102353	1.36176
0.117681	0.102353	1.36098
0.141747	0.102353	1.35985
0.170735	0.102353	1.35822
0.205651	0.102353	1.35586
0.247708	0.102353	1.35245
0.298365	0.102353	1.34756
0.359381	0.102353	1.34055
0.432876	0.102353	1.33057
0.521401	0.102353	1.31648
0.628029	0.102353	1.29679
0.756463	0.102353	1.26971
0.911163	0.102353	1.23323
1.0975	0.102353	1.18541
1.32194	0.102353	1.12483
1.59228	0.102353	1.05117
1.91791	0.102353	0.965735
2.31013	0.102353	0.871485
2.78256	0.102353	0.772618
3.3516	0.102353	0.673684
4.03702	0.102353	0.578699
4.8626	0.102353	0.490592
5.85702	0.102353	0.411078
7.0548	0.102353	0.34084
8.49753	0.102353	0.27984
10.2353	0.102353	0.22761
12.3285	0.102353	0.183455
14.8497	0.102353	0.14657
17.8865	0.102353	0.116095
21.5443	0.102353	0.0911515
25.9502	0.102353	0.0708903
31.2572	0.102353	0.0545411
37.6494	0.102353	0.0414471
45.3488	0.102353	0.0310677
54.6228	0.102353	0.0229541
65.7933	0.102353	0.0167188
79.2483	0.102353	0.0120142
95.4548	0.102353	0.00852664
114.976	0.102353	0.00598081
138.489	0.102353	0.00414564
166.81	0.102353	0.00283659
200.923	0.102353	0.00191226
242.013	0.102353	0.00126717
291.505	0.102353	0.000823517
351.119	0.102353	0.0005238
422.924	0.102353	0.000325466
509.414	0.102353	0.00019719
613.591	0.102353	0.00011626
739.072	0.102353	6.65565e-05
890.215	0.102353	3.69104e-05
1072.27	0.102353	1.97809e-05
1291.55	0.102353	1.02178e-05
1555.68	0.102353	5.07325e-06
1873.82	0.102353	2.41414e-06
2257.02	0.102353	1.0977e-06
2718.59	0.102353	4.75526e-07
3274.55	0.102353	1.95725e-07
3944.21	0.102353	7.63627e-08
4750.81	0.102353	2.8191e-08
5722.37	0.102353	9.83833e-09
6892.61	0.102353	3.2466e-09
8302.18	0.102353	1.01515e-09
10000	0.102353	3.02188e-10
0.0001	0.123285	1.35687
0.00012045	0.123285	1.35687
0.000145083	0.123285	1.35687
0.000174753	0.123285	1.35687
0.00021049	0.123285	1.35687
0.000253536	0.123285	1.35687
0.000305386	0.123285	1.35687
0.000367838	0.123285	1.35687
0.000443062	0.123285	1.35687
0.00053367	0.123285	1.35687
0.000642807	0.123285	1.35687
0.000774264	0.123285	1.35687
0.000932603	0.123285	1.35687
0.00112332	0.123285	1.35687
0.00135305	0.123285	1.35687
0.00162975	0.123285	1.35687
0.00196304	0.123285	1.35687
0.00236449	0.123285	1.35687
0.00284804	0.123285	1.35687
0.00343047	0.123285	1.35687
0.00413201	0.123285	1.35687
0.00497702	0.123285	1.35687
0.00599484	0.123285	1.35687
0.00722081	0.123285	1.35686
0.00869749	0.123285	1.35686
0.0104762	0.123285	1.35685
0.0126186	0.123285	1.35684
0.0151991	0.123285	1.35683
0.0183074	0.123285	1.35681
0.0220513	0.123285	1.35679
0.0265609	0.123285	1.35675
0.0319927	0.123285	1.35669
0.0385353	0.123285	1.35661
0.0464159	0.123285	1.35649
0.0559081	0.123285	1.35632
0.0673415	0.123285	1.35606
0.0811131	0.123285	1.3557
0.097701	0.123285	1.35517
0.117681	0.123285	1.35441
0.141747	0.123285	1.3533
0.170735	0.123285	1.3517
0.205651	0.123285	1.34939
0.247708	0.123285	1.34605
0.298365	0.123285	1.34126
0.359381	0.123285	1.33439
0.432876	0.123285	1.32461
0.521401	0.123285	1.31078
0.628029	0.123285	1.29147
0.756463	0.123285	1.26489
0.911163	0.123285	1.22907
1.0975	0.123285	1.18205
1.32194	0.123285	1.12241
1.59228	0.123285	1.0498
1.91791	0.123285	0.965455
2.31013	0.123285	0.872272
2.78256	0.123285	0.774397
3.3516	0.123285	0.676351
4.03702	0.123285	0.582144
4.8626	0.123285	0.494708
5.85702	0.123285	0.415749
7.0548	0.123285	0.345927
8.49753	0.123285	0.285168
10.2353	0.123285	0.232973
12.3285	0.123285	0.188638
14.8497	0.123285	0.151389
17.8865	0.123285	0.120434
21.5443	0.123285	0.0949713
25.9502	0.123285	0.0742119
31.2572	0.123285	0.0574091
37.6494	0.123285	0.0438998
45.3488	0.123285	0.0331269
54.6228	0.123285	0.0246333
65.7933	0.123285	0.0180373
79.2483	0.123285	0.0130067
95.4548	0.123285	0.00924325
114.976	0.123285	0.00647968
138.489	0.123285	0.00448345
166.81	0.123285	0.00306134
200.923	0.123285	0.0020603
242.013	0.123285	0.00136396
291.505	0.123285	0.000886086
351.119	0.123285	0.00056352
422.924	0.123285	0.000350065
509.414	0.123285	0.00021199
613.591	0.123285	0.000124891
739.072	0.123285	7.14272e-05
890.215	0.123285	3.95633e-05
1072.27	0.123285	2.11711e-05
1291.55	0.123285	1.09164e-05
1555.68	0.123285	5.40876e-06
1873.82	0.123285	2.5675e-06
2257.02	0.123285	1.16411e-06
2718.59	0.123285	5.02621e-07
3274.55	0.123285	2.06078e-07
3944.21	0.123285	8.00443e-08
4750.81	0.123285	2.94015e-08
5722.37	0.123285	1.02043e-08
6892.61	0.123285	3.34797e-09
8302.18	0.123285	1.04084e-09
10000	0.123285	3.08156e-10
0.0001	0.148497	1.34912
0.00012045	0.148497	1.34912
0.000145083	0.148497	1.34912
0.000174753	0.148497	1.34912
0.00021049	0.148497	1.34912
0.000253536	0.148497	1.34912
0.000305386	0.148497	1.34912
0.000367838	0.148497	1.34912
0.000443062	0.148497	1.34912
0.00053367	0.148497	1.34912
0.000642807	0.148497	1.34912
0.000774264	0.148497	1.34912
0.000932603	0.148497	1.34912
0.00112332	0.148497	1.34912
0.00135305	0.148497	1.34912
0.00162975	0.148497	1.34912
0.00196304	0.148497	1.34912
0.00236449	0.148497	1.34912
0.00284804	0.148497	1.34912
0.00343047	0.148497	1.34912
0.00413201	0.148497	1.34912
0.00497702	0.148497	1.34912
0.00599484	0.148497	1.34912
0.00722081	0.148497	1.34911
0.00869749	0.148497	1.34911
0.0104762	0.148497	1.3491
0.0126186	0.148497	1.34909
0.0151991	0.148497	1.34908
0.0183074	0.148497	1.34906
0.0220513	0.148497	1.34904
0.0265609	0.148497	1.349
0.0319927	0.148497	1.34894
0.0385353	0.148497	1.34886
0.0464159	0.148497	1.34875
0.0559081	0.148497	1.34858
0.0673415	0.148497	1.34833
0.0811131	0.148497	1.34797
0.097701	0.148497	1.34746
0.117681	0.148497	1.34671
0.141747	0.148497	1.34563
0.170735	0.148497	1.34406
0.205651	0.148497	1.3418
0.247708	0.148497	1.33853
0.298365	0.148497	1.33384
0.359381	0.148497	1.32711
0.432876	0.148497	1.31753
0.521401	0.148497	1.304
0.628029	0.148497	1.28507
0.756463	0.148497	1.25901
0.911163	0.148497	1.22384
1.0975	0.148497	1.17764
1.32194	0.148497	1.11897
1.59228	0.148497	1.04743
1.91791	0.148497	0.964178
2.31013	0.148497	0.872056
2.78256	0.148497	0.775148
3.3516	0.148497	0.677949
4.03702	0.148497	0.584474
4.8626	0.148497	0.497668
5.85702	0.148497	0.419251
7.0548	0.148497	0.34988
8.49753	0.148497	0.289461
10.2353	0.148497	0.237459
12.3285	0.148497	0.193141
14.8497	0.148497	0.155724
17.8865	0.148497	0.124442
21.5443	0.148497	0.0985555
25.9502	0.148497	0.0773427
31.2572	0.148497	0.060108
37.6494	0.148497	0.0462079
45.3488	0.148497	0.0350798
54.6228	0.148497	0.0262539
65.7933	0.148497	0.0193425
79.2483	0.148497	0.0140183
95.4548	0.148497	0.00999454
114.976	0.148497	0.00701461
138.489	0.148497	0.00485044
166.81	0.148497	0.003306
200.923	0.148497	0.00222037
242.013	0.148497	0.00146749
291.505	0.148497	0.000952433
351.119	0.148497	0.000605487
422.924	0.148497	0.000376081
509.414	0.148497	0.000227691
613.591	0.148497	0.000134076
739.072	0.148497	7.66221e-05
890.215	0.148497	4.23991e-05
1072.27	0.148497	2.2661e-05
1291.55	0.148497	1.16674e-05
1555.68	0.148497	5.77066e-06
1873.82	0.148497	2.73363e-06
2257.02	0.148497	1.23646e-06
2718.59	0.148497	5.32364e-07
3274.55	0.148497	2.17562e-07
3944.21	0.148497	8.41834e-08
4750.81	0.148497	3.0786e-08
5722.37	0.148497	1.06316e-08
6892.61	0.148497	3.46914e-09
8302.18	0.148497	1.07234e-09
10000	0.148497	3.15682e-10
0.0001	0.178865	1.3401
0.00012045	0.178865	1.3401
0.000145083	0.178865	1.3401
0.000174753	0.178865	1.3401
0.00021049	0.178865	1.3401
0.000253536	0.178865	1.3401
0.000305386	0.178865	1.3401
0.000367838	0.178865	1.3401
0.000443062	0.178865	1.3401
0.00053367	0.178865	1.3401
0.000642807	0.178865	1.3401
0.000774264	0.178865	1.3401
0.000932603	0.178865	1.3401
0.00112332	0.178865	1.3401
0.00135305	0.178865	1.3401
0.00162975	0.178865	1.3401
0.00196304	0.178865	1.3401
0.00236449	0.178865	1.3401
0.00284804	0.178865	1.3401
0.00343047	0.178865	1.3401
0.00413201	0.178865	1.3401
0.00497702	0.178865	1.3401
0.00599484	0.178865	1.3401
0.00722081	0.178865	1.3401
0.00869749	0.178865	1.34009
0.0104762	0.178865	1.34009
0.0126186	0.178865	1.34008
0.0151991	0.178865	1.34007
0.0183074	0.178865	1.34005
0.0220513	0.178865	1.34002
0.0265609	0.178865	1.33998
0.0319927	0.178865	1.33993
0.0385353	0.178865	1.33985
0.0464159	0.178865	1.33974
0.0559081	0.178865	1.33957
0.0673415	0.178865	1.33933
0.0811131	0.178865	1.33898
0.097701	0.178865	1.33848
0.117681	0.178865	1.33775
0.141747	0.178865	1.33669
0.170735	0.178865	1.33516
0.205651	0.178865	1.33295
0.247708	0.178865	1.32976
0.298365	0.178865	1.32517
0.359381	0.178865	1.3186
0.432876	0.178865	1.30924
0.521401	0.178865	1.296
0.628029	0.178865	1.27748
0.756463	0.178865	1.25196
0.911163	0.178865	1.2175
1.0975	0.178865	1.17217
1.32194	0.178865	1.11451
1.59228	0.178865	1.04409
1.91791	0.178865	0.961988
2.31013	0.178865	0.870963
2.78256	0.178865	0.775037
3.3516	0.178865	0.67868
4.03702	0.178865	0.585909
4.8626	0.178865	0.499697
5.85702	0.178865	0.421789
7.0548	0.178865	0.352859
8.49753	0.178865	0.29281
10.2353	0.178865	0.241085
12.3285	0.178865	0.196921
14.8497	0.178865	0.159503
17.8865	0.178865	0.128061
21.5443	0.178865	0.101878
25.9502	0.178865	0.0802897
31.2572	0.178865	0.0626592
37.6494	0.178865	0.0483856
45.3488	0.178865	0.0369218
54.6228	0.178865	0.0277934
65.7933	0.178865	0.020603
79.2483	0.178865	0.0150193
95.4548	0.178865	0.0107592
114.976	0.178865	0.00757423
138.489	0.178865	0.0052429
166.81	0.178865	0.00357102
200.923	0.178865	0.0023941
242.013	0.178865	0.0015791
291.505	0.178865	0.0010232
351.119	0.178865	0.000649866
422.924	0.178865	0.000403496
509.414	0.178865	0.000244253
613.591	0.178865	0.000143794
739.072	0.178865	8.21358e-05
890.215	0.178865	4.54161e-05
1072.27	0.178865	2.42498e-05
1291.55	0.178865	1.24703e-05
1555.68	0.178865	6.15871e-06
1873.82	0.178865	2.91237e-06
2257.02	0.178865	1.31462e-06
2718.59	0.178865	5.6468e-07
3274.55	0.178865	2.30135e-07
3944.21	0.178865	8.87632e-08
4750.81	0.178865	3.23393e-08
5722.37	0.178865	1.11196e-08
6892.61	0.178865	3.61047e-09
8302.18	0.178865	1.11e-09
10000	0.178865	3.2492e-10
0.0001	0.215443	1.32968
0.00012045	0.215443	1.32968
0.000145083	0.215443	1.32968
0.000174753	0.215443	1.32968
0.00021049	0.215443	1.32968
0.000253536	0.215443	1.32968
0.000305386	0.215443	1.32968
0.000367838	0.215443	1.32968
0.000443062	0.215443	1.32968
0.00053367	0.215443	1.32968
0.000642807	0.215443	1.32968
0.000774264	0.215443	1.32968
0.000932603	0.215443	1.32968
0.00112332	0.215443	1.32968
0.00135305	0.215443	1.32968
0.00162975	0.215443	1.32968
0.00196304	0.215443	1.32968
0.00236449	0.215443	1.32968
0.00284804	0.215443	1.32968
0.00343047	0.215443	1.32968
0.00413201	0.215443	1.32968
0.00497702	0.215443	1.32968
0.00599484	0.215443	1.32967
0.00722081	0.215443	1.32967
0.00869749	0.215443	1.32967
0.0104762	0.215443	1.32966
0.0126186	0.215443	1.32965
0.0151991	0.215443	1.32964
0.0183074	0.215443	1.32962
0.0220513	0.215443	1.3296
0.0265609	0.215443	1.32956
0.0319927	0.215443	1.32951
0.0385353	0.215443	1.32943
0.0464159	0.215443	1.32932
0.0559081	0.215443	1.32916
0.0673415	0.215443	1.32893
0.0811131	0.215443	1.32859
0.097701	0.215443	1.3281
0.117681	0.215443	1.32738
0.141747	0.215443	1.32635
0.170735	0.215443	1.32486
0.205651	0.215443	1.32271
0.247708	0.215443	1.3196
0.298365	0.215443	1.31513
0.359381	0.215443	1.30872
0.432876	0.215443	1.29959
0.521401	0.215443	1.28667
0.628029	0.215443	1.26859
0.756463	0.215443	1.24366
0.911163	0.215443	1.20995
1.0975	0.215443	1.16556
1.32194	0.215443	1.109
1.59228	0.215443	1.03979
1.91791	0.215443	0.958923
2.31013	0.215443	0.869069
2.78256	0.215443	0.77418
3.3516	0.215443	0.67869
4.03702	0.215443	0.586625
4.8626	0.215443	0.500985
5.85702	0.215443	0.423555
7.0548	0.215443	0.355038
8.49753	0.215443	0.295349
10.2353	0.215443	0.243929
12.3285	0.215443	0.199989
14.8497	0.215443	0.162688
17.8865	0.215443	0.131227
21.5443	0.215443	0.104888
25.9502	0.215443	0.0830307
31.2572	0.215443	0.0650675
37.6494	0.215443	0.0504493
45.3488	0.215443	0.0386637
54.6228	0.215443	0.0292484
65.7933	0.215443	0.0218023
79.2483	0.215443	0.0159867
95.4548	0.215443	0.0115156
114.976	0.215443	0.00814293
138.489	0.215443	0.00565248
166.81	0.215443	0.0038536
200.923	0.215443	0.00258168
242.013	0.215443	0.00169984
291.505	0.215443	0.00109925
351.119	0.215443	0.000697062
422.924	0.215443	0.000432402
509.414	0.215443	0.000261655
613.591	0.215443	0.000154017
739.072	0.215443	8.79543e-05
890.215	0.215443	4.86098e-05
1072.27	0.215443	2.59357e-05
1291.55	0.215443	1.33242e-05
1555.68	0.215443	6.5725e-06
1873.82	0.215443	3.10352e-06
2257.02	0.215443	1.39849e-06
2718.59	0.215443	5.99502e-07
3274.55	0.215443	2.4376e-07
3944.21	0.215443	9.37647e-08
4750.81	0.215443	3.40538e-08
5722.37	0.215443	1.16659e-08
6892.61	0.215443	3.77162e-09
8302.18	0.215443	1.15389e-09
10000	0.215443	3.35963e-10
0.0001	0.259502	1.31771
0.00012045	0.259502	1.31771
0.000145083	0.259502	1.31771
0.000174753	0.259502	1.31771
0.00021049	0.259502	1.31771
0.000253536	0.259502	1.31771
0.000305386	0.259502	1.31771
0.000367838	0.259502	1.31771
0.000443062	0.259502	1.31771
0.00053367	0.259502	1.31771
0.000642807	0.259502	1.31771
0.000774264	0.259502	1.31771
0.000932603	0.259502	1.31771
0.00112332	0.259502	1.31771
0.00135305	0.259502	1.31771
0.00162975	0.259502	1.31771
0.00196304	0.259502	1.31771
0.00236449	0.259502	1.31771
0.00284804	0.259502	1.31771
0.00343047	0.259502	1.31771
0.00413201	0.259502	1.31771
0.00497702	0.259502	1.31771
0.00599484	0.259502	1.31771
0.00722081	0.259502	1.31771
0.00869749	0.259502	1.3177
0.0104762	0.259502	1.3177
0.0126186	0.259502	1.31769
0.0151991	0.259502	1.31768
0.0183074	0.259502	1.31766
0.0220513	0.259502	1.31764
0.0265609	0.259502	1.3176
0.0319927	0.259502	1.31755
0.0385353	0.259502	1.31747
0.0464159	0.259502	1.31737
0.0559081	0.259502	1.31721
0.0673415	0.259502	1.31698
0.0811131	0.259502	1.31665
0.097701	0.259502	1.31618
0.117681	0.259502	1.31548
0.141747	0.259502	1.31448
0.170735	0.259502	1.31303
0.205651	0.259502	1.31094
0.247708	0.259502	1.30792
0.298365	0.259502	1.30357
0.359381	0.259502	1.29734
0.432876	0.259502	1.28846
0.521401	0.259502	1.27589
0.628029	0.259502	1.25829
0.756463	0.259502	1.234
0.911163	0.259502	1.20112
1.0975	0.259502	1.15775
1.32194	0.259502	1.1024
1.59228	0.259502	1.03451
1.91791	0.259502	0.954992
2.31013	0.259502	0.866417
2.78256	0.259502	0.772649
3.3516	0.259502	0.678083
4.03702	0.259502	0.58675
4.8626	0.259502	0.501683
5.85702	0.259502	0.424712
7.0548	0.259502	0.356579
8.49753	0.259502	0.297226
10.2353	0.259502	0.246102
12.3285	0.259502	0.20241
14.8497	0.259502	0.165288
17.8865	0.259502	0.133909
21.5443	0.259502	0.107534
25.9502	0.259502	0.0855226
31.2572	0.259502	0.0673138
37.6494	0.259502	0.0524019
45.3488	0.259502	0.040318
54.6228	0.259502	0.0306274
65.7933	0.259502	0.0229381
79.2483	0.259502	0.0169083
95.4548	0.259502	0.0122468
114.976	0.259502	0.00870496
138.489	0.259502	0.00606792
166.81	0.259502	0.00414771
200.923	0.259502	0.00278106
242.013	0.259502	0.00182978
291.505	0.259502	0.00118125
351.119	0.259502	0.000747614
422.924	0.259502	0.000463047
509.414	0.259502	0.00027995
613.591	0.259502	0.000164727
739.072	0.259502	9.40575e-05
890.215	0.259502	5.19706e-05
1072.27	0.259502	2.77154e-05
1291.55	0.259502	1.4228e-05
1555.68	0.259502	7.01143e-06
1873.82	0.259502	3.3068e-06
2257.02	0.259502	1.48794e-06
2718.59	0.259502	6.36766e-07
3274.55	0.259502	2.58401e-07
3944.21	0.259502	9.91697e-08
4750.81	0.259502	3.59213e-08
5722.37	0.259502	1.22675e-08
6892.61	0.259502	3.95169e-09
8302.18	0.259502	1.20387e-09
10000	0.259502	3.48827e-10
0.0001	0.312572	1.30409
0.00012045	0.312572	1.30409
0.000145083	0.312572	1.30409
0.000174753	0.312572	1.30409
0.00021049	0.312572	1.30409
0.000253536	0.312572	1.30409
0.000305386	0.312572	1.30409
0.000367838	0.312572	1.30409
0.000443062	0.312572	1.30409
0.00053367	0.312572	1.30409
0.000642807	0.312572	1.30409
0.000774264	0.312572	1.30409
0.000932603	0.312572	1.30409
0.00112332	0.312572	1.30409
0.00135305	0.312572	1.30409
0.00162975	0.312572	1.30409
0.00196304	0.312572	1.30409
0.00236449	0.312572	1.30409
0.00284804	0.312572	1.30409
0.00343047	0.312572	1.30409
0.00413201	0.312572	1.30409
0.00497702	0.312572	1.30409
0.00599484	0.312572	1.30408
0.00722081	0.312572	1.30408
0.00869749	0.312572	1.30408
0.0104762	0.312572	1.30407
0.0126186	0.312572	1.30407
0.0151991	0.312572	1.30405
0.0183074	0.312572	1.30404
0.0220513	0.312572	1.30401
0.0265609	0.312572	1.30398
0.0319927	0.312572	1.30393
0.0385353	0.312572	1.30386
0.0464159	0.312572	1.30375
0.0559081	0.312572	1.3036
0.0673415	0.312572	1.30338
0.0811131	0.312572	1.30306
0.097701	0.312572	1.3026
0.117681	0.312572	1.30193
0.141747	0.312572	1.30096
0.170735	0.312572	1.29956
0.205651	0.312572	1.29753
0.247708	0.312572	1.29461
0.298365	0.312572	1.2904
0.359381	0.312572	1.28436
0.432876	0.312572	1.27575
0.521401	0.312572	1.26357
0.628029	0.312572	1.24649
0.756463	0.312572	1.2229
0.911163	0.312572	1.19092
1.0975	0.312572	1.14868
1.32194	0.312572	1.09464
1.59228	0.312572	1.02821
1.91791	0.312572	0.950185
2.31013	0.312572	0.863019
2.78256	0.312572	0.770485
3.3516	0.312572	0.676927
4.03702	0.312572	0.586375
4.8626	0.312572	0.501903
5.85702	0.312572	0.425389
7.0548	0.312572	0.357621
8.49753	0.312572	0.298577
10.2353	0.312572	0.247726
12.3285	0.312572	0.204277
14.8497	0.312572	0.167354
17.8865	0.312572	0.136111
21.5443	0.312572	0.109786
25.9502	0.312572	0.0877221
31.2572	0.312572	0.0693627
37.6494	0.312572	0.0542276
45.3488	0.312572	0.0418861
54.6228	0.312572	0.0319392
65.7933	0.312572	0.0240165
79.2483	0.312572	0.0177828
95.4548	0.312572	0.0129443
114.976	0.312572	0.0092484
138.489	0.312572	0.00647803
166.81	0.312572	0.00444538
200.923	0.312572	0.00298797
242.013	0.312572	0.00196742
291.505	0.312572	0.00126919
351.119	0.312572	0.00080193
422.924	0.312572	0.00049576
509.414	0.312572	0.000299283
613.591	0.312572	0.000175952
739.072	0.312572	0.000100433
890.215	0.312572	5.54857e-05
1072.27	0.312572	2.9583e-05
1291.55	0.312572	1.51793e-05
1555.68	0.312572	7.47466e-06
1873.82	0.312572	3.52183e-06
2257.02	0.312572	1.58281e-06
2718.59	0.312572	6.76398e-07
3274.55	0.312572	2.74024e-07
3944.21	0.312572	1.04961e-07
4750.81	0.312572	3.79338e-08
5722.37	0.312572	1.29209e-08
6892.61	0.312572	4.14948e-09
8302.18	0.312572	1.2596e-09
10000	0.312572	3.63455e-10
0.0001	0.376494	1.28872
0.00012045	0.376494	1.28872
0.000145083	0.376494	1.28872
0.000174753	0.376494	1.28872
0.00021049	0.376494	1.28872
0.000253536	0.376494	1.28872
0.000305386	0.376494	1.28872
0.000367838	0.376494	1.28872
0.000443062	0.376494	1.28872
0.00053367	0.376494	1.28872
0.000642807	0.376494	1.28872
0.000774264	0.376494	1.28872
0.000932603	0.376494	1.28872
0.00112332	0.376494	1.28872
0.00135305	0.376494	1.28872
0.00162975	0.376494	1.28872
0.00196304	0.376494	1.28872
0.00236449	0.376494	1.28872
0.00284804	0.376494	1.28872
0.00343047	0.376494	1.28872
0.00413201	0.376494	1.28872
0.00497702	0.376494	1.28872
0.00599484	0.376494	1.28872
0.00722081	0.376494	1.28871
0.00869749	0.376494	1.28871
0.0104762	0.376494	1.28871
0.0126186	0.376494	1.2887
0.0151991	0.376494	1.28869
0.0183074	0.376494	1.28867
0.0220513	0.376494	1.28865
0.0265609	0.376494	1.28862
0.0319927	0.376494	1.28857
0.0385353	0.376494	1.2885
0.0464159	0.376494	1.2884
0.0559081	0.376494	1.28825
0.0673415	0.376494	1.28804
0.0811131	0.376494	1.28773
0.097701	0.376494	1.28729
0.117681	0.376494	1.28664
0.141747	0.376494	1.28571
0.170735	0.376494	1.28435
0.205651	0.376494	1.2824
0.247708	0.376494	1.27958
0.298365	0.376494	1.27551
0.359381	0.376494	1.26969
0.432876	0.376494	1.26138
0.521401	0.376494	1.24961
0.628029	0.376494	1.2331
0.756463	0.376494	1.21027
0.911163	0.376494	1.17928
1.0975	0.376494	1.13826
1.32194	0.376494	1.08568
1.59228	0.376494	1.02085
1.91791	0.376494	0.944478
2.31013	0.376494	0.858875
2.78256	0.376494	0.767708
3.3516	0.376494	0.675261
4.03702	0.376494	0.585564
4.8626	0.376494	0.501725
5.85702	0.376494	0.42568
7.0548	0.376494	0.358271
8.49753	0.376494	0.299518
10.2353	0.376494	0.248917
12.3285	0.376494	0.20569
14.8497	0.376494	0.168963
17.8865	0.376494	0.137876
21.5443	0.376494	0.111648
25.9502	0.376494	0.0896043
31.2572	0.376494	0.0711784
37.6494	0.376494	0.0558973
45.3488	0.376494	0.0433547
54.6228	0.376494	0.0331842
65.7933	0.376494	0.0250438
79.2483	0.376494	0.0186145
95.4548	0.376494	0.0136072
114.976	0.376494	0.00976732
138.489	0.376494	0.00687454
166.81	0.376494	0.00473882
200.923	0.376494	0.00319686
242.013	0.376494	0.00210981
291.505	0.376494	0.001362
351.119	0.376494	0.000859958
422.924	0.376494	0.000530781
509.414	0.376494	0.000319848
613.591	0.376494	0.000187775
739.072	0.376494	0.000107094
890.215	0.376494	5.91464e-05
1072.27	0.376494	3.15305e-05
1291.55	0.376494	1.61747e-05
1555.68	0.376494	7.96088e-06
1873.82	0.376494	3.74811e-06
2257.02	0.376494	1.68287e-06
2718.59	0.376494	7.18308e-07
3274.55	0.376494	2.90593e-07
3944.21	0.376494	1.11124e-07
4750.81	0.376494	4.00842e-08
5722.37	0.376494	1.36232e-08
6892.61	0.376494	4.36378e-09
8302.18	0.376494	1.32067e-09
10000	0.376494	3.79736e-10
0.0001	0.453488	1.27157
0.00012045	0.453488	1.27157
0.000145083	0.453488	1.27157
0.000174753	0.453488	1.27157
0.00021049	0.453488	1.27157
0.000253536	0.453488	1.27157
0.000305386	0.453488	1.27157
0.000367838	0.453488	1.27157
0.000443062	0.453488	1.27157
0.00053367	0.453488	1.27157
0.000642807	0.453488	1.27157
0.000774264	0.453488	1.27157
0.000932603	0.453488	1.27157
0.00112332	0.453488	1.27157
0.00135305	0.453488	1.27157
0.00162975	0.453488	1.27157
0.00196304	0.453488	1.27157
0.00236449	0.453488	1.27157
0.00284804	0.453488	1.27157
0.00343047	0.453488	1.27156
0.00413201	0.453488	1.27156
0.00497702	0.453488	1.27156
0.00599484	0.453488	1.27156
0.00722081	0.453488	1.27156
0.00869749	0.453488	1.27156
0.0104762	0.453488	1.27155
0.0126186	0.453488	1.27154
0.0151991	0.453488	1.27153
0.0183074	0.453488	1.27152
0.0220513	0.453488	1.2715
0.0265609	0.453488	1.27146
0.0319927	0.453488	1.27142
0.0385353	0.453488	1.27135
0.0464159	0.453488	1.27126
0.0559081	0.453488	1.27111
0.0673415	0.453488	1.27091
0.0811131	0.453488	1.27062
0.097701	0.453488	1.27019
0.117681	0.453488	1.26957
0.141747	0.453488	1.26867
0.170735	0.453488	1.26737
0.205651	0.453488	1.26549
0.247708	0.453488	1.26278
0.298365	0.453488	1.25888
0.359381	0.453488	1.25328
0.432876	0.453488	1.2453
0.521401	0.453488	1.23397
0.628029	0.453488	1.21808
0.756463	0.453488	1.19607
0.911163	0.453488	1.16615
1.0975	0.453488	1.12647
1.32194	0.453488	1.07547
1.59228	0.453488	1.0124
1.91791	0.453488	0.937848
2.31013	0.453488	0.853974
2.78256	0.453488	0.764324
3.3516	0.453488	0.67311
4.03702	0.453488	0.584355
4.8626	0.453488	0.501206
5.85702	0.453488	0.425657
7.0548	0.453488	0.358613
8.49753	0.453488	0.300141
10.2353	0.453488	0.249772
12.3285	0.453488	0.206747
14.8497	0.453488	0.170198
17.8865	0.453488	0.139265
21.5443	0.453488	0.113153
25.9502	0.453488	0.0911712
31.2572	0.453488	0.0727402
37.6494	0.453488	0.0573822
45.3488	0.453488	0.0447006
54.6228	0.453488	0.0343513
65.7933	0.453488	0.0260193
79.2483	0.453488	0.0194074
95.4548	0.453488	0.0142385
114.976	0.453488	0.0102612
138.489	0.453488	0.00725343
166.81	0.453488	0.0050224
200.923	0.453488	0.00340245
242.013	0.453488	0.00225317
291.505	0.453488	0.00145769
351.119	0.453488	0.000920984
422.924	0.453488	0.000568052
509.414	0.453488	0.000341781
613.591	0.453488	0.000200306
739.072	0.453488	0.000114085
890.215	0.453488	6.29586e-05
1072.27	0.453488	3.35523e-05
1291.55	0.453488	1.72095e-05
1555.68	0.453488	8.46806e-06
1873.82	0.453488	3.98491e-06
2257.02	0.453488	1.78785e-06
2718.59	0.453488	7.62382e-07
3274.55	0.453488	3.08063e-07
3944.21	0.453488	1.17641e-07
4750.81	0.453488	4.23657e-08
5722.37	0.453488	1.43714e-08
6892.61	0.453488	4.59343e-09
8302.18	0.453488	1.38667e-09
10000	0.453488	3.97537e-10
0.0001	0.546228	1.25263
0.00012045	0.546228	1.25263
0.000145083	0.546228	1.25263
0.000174753	0.546228	1.25263
0.00021049	0.546228	1.25263
0.000253536	0.546228	1.25263
0.000305386	0.546228	1.25263
0.000367838	0.546228	1.25263
0.000443062	0.546228	1.25263
0.00053367	0.546228	1.25263
0.000642807	0.546228	1.25263
0.000774264	0.546228	1.25263
0.000932603	0.546228	1.25263
0.00112332	0.546228	1.25263
0.00135305	0.546228	1.25263
0.00162975	0.546228	1.25263
0.00196304	0.546228	1.25263
0.00236449	0.546228	1.25263
0.00284804	0.546228	1.25263
0.00343047	0.546228	1.25263
0.00413201	0.546228	1.25263
0.00497702	0.546228	1.25263
0.00599484	0.546228	1.25263
0.00722081	0.546228	1.25263
0.00869749	0.546228	1.25262
0.0104762	0.546228	1.25262
0.0126186	0.546228	1.25261
0.0151991	0.546228	1.2526
0.0183074	0.546228	1.25259
0.0220513	0.546228	1.25257
0.0265609	0.546228	1.25253
0.0319927	0.546228	1.25249
0.0385353	0.546228	1.25243
0.0464159	0.546228	1.25233
0.0559081	0.546228	1.2522
0.0673415	0.546228	1.25201
0.0811131	0.546228	1.25172
0.097701	0.546228	1.25131
0.117681	0.546228	1.25072
0.141747	0.546228	1.24986
0.170735	0.546228	1.24862
0.205651	0.546228	1.24683
0.247708	0.546228	1.24423
0.298365	0.546228	1.2405
0.359381	0.546228	1.23515
0.432876	0.546228	1.2275
0.521401	0.546228	1.21666
0.628029	0.546228	1.20142
0.756463	0.546228	1.18029
0.911163	0.546228	1.15153
1.0975	0.546228	1.11329
1.32194	0.546228	1.064
1.59228	0.546228	1.00285
1.91791	0.546228	0.930279
2.31013	0.546228	0.848308
2.78256	0.546228	0.760333
3.3516	0.546228	0.670487
4.03702	0.546228	0.582773
4.8626	0.546228	0.500381
5.85702	0.546228	0.425369
7.0548	0.546228	0.358706
8.49753	0.546228	0.300516
10.2353	0.546228	0.250367
12.3285	0.546228	0.207527
14.8497	0.546228	0.171139
17.8865	0.546228	0.140346
21.5443	0.546228	0.11435
25.9502	0.546228	0.0924484
31.2572	0.546228	0.0740491
37.6494	0.546228	0.0586656
45.3488	0.546228	0.0459009
54.6228	0.546228	0.0354223
65.7933	0.546228	0.0269341
79.2483	0.546228	0.0201605
95.4548	0.546228	0.0148408
114.976	0.546228	0.0107321
138.489	0.546228	0.00761444
166.81	0.546228	0.00529353
200.923	0.546228	0.003601
242.013	0.546228	0.00239401
291.505	0.546228	0.00155377
351.119	0.546228	0.00098368
422.924	0.546228	0.000607098
509.414	0.546228	0.000365031
613.591	0.546228	0.000213618
739.072	0.546228	0.000121468
890.215	0.546228	6.6946e-05
1072.27	0.546228	3.56509e-05
1291.55	0.546228	1.82803e-05
1555.68	0.546228	8.99366e-06
1873.82	0.546228	4.23115e-06
2257.02	0.546228	1.89737e-06
2718.59	0.546228	8.08484e-07
3274.55	0.546228	3.2638e-07
3944.21	0.546228	1.24492e-07
4750.81	0.546228	4.47712e-08
5722.37	0.546228	1.5163e-08
6892.61	0.546228	4.8374e-09
8302.18	0.546228	1.45719e-09
10000	0.546228	4.16722e-10
0.0001	0.657933	1.232
0.00012045	0.657933	1.232
0.000145083	0.657933	1.232
0.000174753	0.657933	1.232
0.00021049	0.657933	1.232
0.000253536	0.657933	1.232
0.000305386	0.657933	1.232
0.000367838	0.657933	1.232
0.000443062	0.657933	1.232
0.00053367	0.657933	1.232
0.000642807	0.657933	1.232
0.000774264	0.657933	1.232
0.000932603	0.657933	1.232
0.00112332	0.657933	1.232
0.00135305	0.657933	1.232
0.00162975	0.657933	1.232
0.00196304	0.657933	1.232
0.00236449	0.657933	1.23199
0.00284804	0.657933	1.23199
0.00343047	0.657933	1.23199
0.00413201	0.657933	1.23199
0.00497702	0.657933	1.23199
0.00599484	0.657933	1.23199
0.00722081	0.657933	1.23199
0.00869749	0.657933	1.23199
0.0104762	0.657933	1.23198
0.0126186	0.657933	1.23197
0.0151991	0.657933	1.23197
0.0183074	0.657933	1.23195
0.0220513	0.657933	1.23193
0.0265609	0.657933	1.2319
0.0319927	0.657933	1.23186
0.0385353	0.657933	1.2318
0.0464159	0.657933	1.23171
0.0559081	0.657933	1.23158
0.0673415	0.657933	1.2314
0.0811131	0.657933	1.23113
0.097701	0.657933	1.23074
0.117681	0.657933	1.23018
0.141747	0.657933	1.22936
0.170735	0.657933	1.22818
0.205651	0.657933	1.22647
0.247708	0.657933	1.224
0.298365	0.657933	1.22045
0.359381	0.657933	1.21535
0.432876	0.657933	1.20806
0.521401	0.657933	1.19772
0.628029	0.657933	1.18318
0.756463	0.657933	1.16298
0.911163	0.657933	1.13544
1.0975	0.657933	1.09873
1.32194	0.657933	1.05128
1.59228	0.657933	0.992191
1.91791	0.657933	0.921773
2.31013	0.657933	0.841875
2.78256	0.657933	0.75574
3.3516	0.657933	0.667399
4.03702	0.657933	0.580836
4.8626	0.657933	0.499278
5.85702	0.657933	0.42485
7.0548	0.657933	0.358594
8.49753	0.657933	0.300693
10.2353	0.657933	0.250762
12.3285	0.657933	0.208094
14.8497	0.657933	0.171853
17.8865	0.657933	0.141186
21.5443	0.657933	0.115296
25.9502	0.657933	0.0934761
31.2572	0.657933	0.0751251
37.6494	0.657933	0.0597477
45.3488	0.657933	0.0469424
54.6228	0.657933	0.0363792
65.7933	0.657933	0.0277737
79.2483	0.657933	0.0208665
95.4548	0.657933	0.0154127
114.976	0.657933	0.0111815
138.489	0.657933	0.00795899
166.81	0.657933	0.00555207
200.923	0.657933	0.00379086
242.013	0.657933	0.00252991
291.505	0.657933	0.00164797
351.119	0.657933	0.00104645
422.924	0.657933	0.00064707
509.414	0.657933	0.000389293
613.591	0.657933	0.000227674
739.072	0.657933	0.00012928
890.215	0.657933	7.11409e-05
1072.27	0.657933	3.78381e-05
1291.55	0.657933	1.93881e-05
1555.68	0.657933	9.53582e-06
1873.82	0.657933	4.48552e-06
2257.02	0.657933	2.0109e-06
2718.59	0.657933	8.56431e-07
3274.55	0.657933	3.45481e-07
3944.21	0.657933	1.31653e-07
4750.81	0.657933	4.72923e-08
5722.37	0.657933	1.5995e-08
6892.61	0.657933	5.09473e-09
8302.18	0.657933	1.5319e-09
10000	0.657933	4.37167e-10
0.0001	0.792483	1.20981
0.00012045	0.792483	1.20981
0.000145083	0.792483	1.20981
0.000174753	0.792483	1.20981
0.00021049	0.792483	1.20981
0.000253536	0.792483	1.20981
0.000305386	0.792483	1.20981
0.000367838	0.792483	1.20981
0.000443062	0.792483	1.20981
0.00053367	0.792483	1.20981
0.000642807	0.792483	1.20981
0.000774264	0.792483	1.20981
0.000932603	0.792483	1.20981
0.00112332	0.792483	1.20981
0.00135305	0.792483	1.20981
0.00162975	0.792483	1.20981
0.00196304	0.792483	1.20981
0.00236449	0.792483	1.2098
0.00284804	0.792483	1.2098
0.00343047	0.792483	1.2098
0.00413201	0.792483	1.2098
0.00497702	0.792483	1.2098
0.00599484	0.792483	1.2098
0.00722081	0.792483	1.2098
0.00869749	0.792483	1.2098
0.0104762	0.792483	1.20979
0.0126186	0.792483	1.20979
0.0151991	0.792483	1.20978
0.0183074	0.792483	1.20976
0.0220513	0.792483	1.20975
0.0265609	0.792483	1.20972
0.0319927	0.792483	1.20968
0.0385353	0.792483	1.20962
0.0464159	0.792483	1.20954
0.0559081	0.792483	1.20942
0.0673415	0.792483	1.20924
0.0811131	0.792483	1.20899
0.097701	0.792483	1.20862
0.117681	0.792483	1.20808
0.141747	0.792483	1.20731
0.170735	0.792483	1.20619
0.205651	0.792483	1.20457
0.247708	0.792483	1.20223
0.298365	0.792483	1.19887
0.359381	0.792483	1.19403
0.432876	0.792483	1.18712
0.521401	0.792483	1.1773
0.628029	0.792483	1.16347
0.756463	0.792483	1.14425
0.911163	0.792483	1.11798
1.0975	0.792483	1.08289
1.32194	0.792483	1.03738
1.59228	0.792483	0.980472
1.91791	0.792483	0.912356
2.31013	0.792483	0.834693
2.78256	0.792483	0.750553
3.3516	0.792483	0.663857
4.03702	0.792483	0.578557
4.8626	0.792483	0.497913
5.85702	0.792483	0.424124
7.0548	0.792483	0.358306
8.49753	0.792483	0.30071
10.2353	0.792483	0.250997
12.3285	0.792483	0.208497
14.8497	0.792483	0.172391
17.8865	0.792483	0.141838
21.5443	0.792483	0.116043
25.9502	0.792483	0.0942991
31.2572	0.792483	0.0759999
37.6494	0.792483	0.0606441
45.3488	0.792483	0.0478251
54.6228	0.792483	0.0372119
65.7933	0.792483	0.0285247
79.2483	0.792483	0.0215142
95.4548	0.792483	0.0159483
114.976	0.792483	0.0116079
138.489	0.792483	0.00828784
166.81	0.792483	0.00579899
200.923	0.792483	0.00397203
242.013	0.792483	0.00265985
291.505	0.792483	0.00173876
351.119	0.792483	0.00110785
422.924	0.792483	0.000686963
509.414	0.792483	0.000414039
613.591	0.792483	0.000242282
739.072	0.792483	0.000137495
890.215	0.792483	7.5562e-05
1072.27	0.792483	4.01303e-05
1291.55	0.792483	2.05385e-05
1555.68	0.792483	1.00947e-05
1873.82	0.792483	4.74702e-06
2257.02	0.792483	2.1278e-06
2718.59	0.792483	9.0597e-07
3274.55	0.792483	3.65283e-07
3944.21	0.792483	1.39097e-07
4750.81	0.792483	4.99195e-08
5722.37	0.792483	1.68644e-08
6892.61	0.792483	5.36441e-09
8302.18	0.792483	1.61046e-09
10000	0.792483	4.58761e-10
0.0001	0.954548	1.18629
0.00012045	0.954548	1.18629
0.000145083	0.954548	1.18629
0.000174753	0.954548	1.18629
0.00021049	0.954548	1.18629
0.000253536	0.954548	1.18629
0.000305386	0.954548	1.18629
0.000367838	0.954548	1.18629
0.000443062	0.954548	1.18629
0.00053367	0.954548	1.18629
0.000642807	0.954548	1.18629
0.000774264	0.954548	1.18629
0.000932603	0.954548	1.18629
0.00112332	0.954548	1.18629
0.00135305	0.954548	1.18629
0.00162975	0.954548	1.18629
0.00196304	0.954548	1.18629
0.00236449	0.954548	1.18629
0.00284804	0.954548	1.18628
0.00343047	0.954548	1.18628
0.00413201	0.954548	1.18628
0.00497702	0.954548	1.18628
0.00599484	0.954548	1.18628
0.00722081	0.954548	1.18628
0.00869749	0.954548	1.18628
0.0104762	0.954548	1.18627
0.0126186	0.954548	1.18627
0.0151991	0.954548	1.18626
0.0183074	0.954548	1.18625
0.0220513	0.954548	1.18623
0.0265609	0.954548	1.1862
0.0319927	0.954548	1.18617
0.0385353	0.954548	1.18611
0.0464159	0.954548	1.18603
0.0559081	0.954548	1.18592
0.0673415	0.954548	1.18575
0.0811131	0.954548	1.18551
0.097701	0.954548	1.18517
0.117681	0.954548	1.18466
0.141747	0.954548	1.18393
0.170735	0.954548	1.18288
0.205651	0.954548	1.18135
0.247708	0.954548	1.17914
0.298365	0.954548	1.17596
0.359381	0.954548	1.1714
0.432876	0.954548	1.16486
0.521401	0.954548	1.15558
0.628029	0.954548	1.14249
0.756463	0.954548	1.12427
0.911163	0.954548	1.09931
1.0975	0.954548	1.06589
1.32194	0.954548	1.02239
1.59228	0.954548	0.967772
1.91791	0.954548	0.902084
2.31013	0.954548	0.826797
2.78256	0.954548	0.744797
3.3516	0.954548	0.659878
4.03702	0.954548	0.57595
4.8626	0.954548	0.496303
5.85702	0.954548	0.423208
7.0548	0.954548	0.357864
8.49753	0.954548	0.300591
10.2353	0.954548	0.251106
12.3285	0.954548	0.208772
14.8497	0.954548	0.172795
17.8865	0.954548	0.142345
21.5443	0.954548	0.116636
25.9502	0.954548	0.0949594
31.2572	0.954548	0.076709
37.6494	0.954548	0.0613796
45.3488	0.954548	0.048561
54.6228	0.954548	0.0379203
65.7933	0.954548	0.0291791
79.2483	0.954548	0.0220933
95.4548	0.954548	0.016439
114.976	0.954548	0.0120067
138.489	0.954548	0.00859961
166.81	0.954548	0.00603462
200.923	0.954548	0.0041451
242.013	0.954548	0.00278388
291.505	0.954548	0.00182555
351.119	0.954548	0.00116696
422.924	0.954548	0.000725902
509.414	0.954548	0.00043866
613.591	0.954548	0.000257127
739.072	0.954548	0.000145998
890.215	0.954548	8.01914e-05
1072.27	0.954548	4.25362e-05
1291.55	0.954548	2.17393e-05
1555.68	0.954548	1.0673e-05
1873.82	0.954548	5.01566e-06
2257.02	0.954548	2.24756e-06
2718.59	0.954548	9.56807e-07
3274.55	0.954548	3.85675e-07
3944.21	0.954548	1.4679e-07
4750.81	0.954548	5.2642e-08
5722.37	0.954548	1.77676e-08
6892.61	0.954548	5.64535e-09
8302.18	0.954548	1.69254e-09
10000	0.954548	4.81403e-10
0.0001	1.14976	1.16173
0.00012045	1.14976	1.16173
0.000145083	1.14976	1.16173
0.000174753	1.14976	1.16173
0.00021049	1.14976	1.16173
0.000253536	1.14976	1.16173
0.000305386	1.14976	1.16173
0.000367838	1.14976	1.16173
0.000443062	1.14976	1.16173
0.00053367	1.14976	1.16173
0.000642807	1.14976	1.16173
0.000774264	1.14976	1.16173
0.000932603	1.14976	1.16173
0.00112332	1.14976	1.16173
0.00135305	1.14976	1.16173
0.00162975	1.14976	1.16173
0.00196304	1.14976	1.16173
0.00236449	1.14976	1.16173
0.00284804	1.14976	1.16173
0.00343047	1.14976	1.16173
0.00413201	1.14976	1.16173
0.00497702	1.14976	1.16173
0.00599484	1.14976	1.16172
0.00722081	1.14976	1.16172
0.00869749	1.14976	1.16172
0.0104762	1.14976	1.16172
0.0126186	1.14976	1.16171
0.0151991	1.14976	1.1617
0.0183074	1.14976	1.16169
0.0220513	1.14976	1.16168
0.0265609	1.14976	1.16165
0.0319927	1.14976	1.16162
0.0385353	1.14976	1.16156
0.0464159	1.14976	1.16149
0.0559081	1.14976	1.16138
0.0673415	1.14976	1.16123
0.0811131	1.14976	1.161
0.097701	1.14976	1.16068
0.117681	1.14976	1.1602
0.141747	1.14976	1.15952
0.170735	1.14976	1.15852
0.205651	1.14976	1.15709
0.247708	1.14976	1.15501
0.298365	1.14976	1.15202
0.359381	1.14976	1.14772
0.432876	1.14976	1.14157
0.521401	1.14976	1.13282
0.628029	1.14976	1.12048
0.756463	1.14976	1.10327
0.911163	1.14976	1.07964
1.0975	1.14976	1.04791
1.32194	1.14976	1.00647
1.59228	1.14976	0.954214
1.91791	1.14976	0.891048
2.31013	1.14976	0.818251
2.78256	1.14976	0.738514
3.3516	1.14976	0.65549
4.03702	1.14976	0.573034
4.8626	1.14976	0.494463
5.85702	1.14976	0.422119
7.0548	1.14976	0.357285
8.49753	1.14976	0.300357
10.2353	1.14976	0.251109
12.3285	1.14976	0.208944
14.8497	1.14976	0.173093
17.8865	1.14976	0.142741
21.5443	1.14976	0.117109
25.9502	1.14976	0.0954929
31.2572	1.14976	0.0772859
37.6494	1.14976	0.061982
45.3488	1.14976	0.0491693
54.6228	1.14976	0.0385136
65.7933	1.14976	0.0297371
79.2483	1.14976	0.0225981
95.4548	1.14976	0.0168774
114.976	1.14976	0.0123716
138.489	1.14976	0.00889069
166.81	1.14976	0.00625777
200.923	1.14976	0.00431021
242.013	1.14976	0.0029024
291.505	1.14976	0.00190841
351.119	1.14976	0.00122345
422.924	1.14976	0.000763343
509.414	1.14976	0.000462638
613.591	1.14976	0.00027185
739.072	1.14976	0.000154606
890.215	1.14976	8.49635e-05
1072.27	1.14976	4.50448e-05
1291.55	1.14976	2.29945e-05
1555.68	1.14976	1.12743e-05
1873.82	1.14976	5.29258e-06
2257.02	1.14976	2.37016e-06
2718.59	1.14976	1.00872e-06
3274.55	1.14976	4.06532e-07
3944.21	1.14976	1.54685e-07
4750.81	1.14976	5.54463e-08
5722.37	1.14976	1.87006e-08
6892.61	1.14976	5.93631e-09
8302.18	1.14976	1.7778e-09
10000	1.14976	5.0499e-10
0.0001	1.38489	1.13648
0.00012045	1.38489	1.13648
0.000145083	1.38489	1.13648
0.000174753	1.38489	1.13648
0.00021049	1.38489	1.13648
0.000253536	1.38489	1.13648
0.000305386	1.38489	1.13648
0.000367838	1.38489	1.13648
0.000443062	1.38489	1.13648
0.00053367	1.38489	1.13648
0.000642807	1.38489	1.13648
0.000774264	1.38489	1.13648
0.000932603	1.38489	1.13648
0.00112332	1.38489	1.13648
0.00135305	1.38489	1.13648
0.00162975	1.38489	1.13648
0.00196304	1.38489	1.13648
0.00236449	1.38489	1.13648
0.00284804	1.38489	1.13648
0.00343047	1.38489	1.13648
0.00413201	1.38489	1.13648
0.00497702	1.38489	1.13648
0.00599484	1.38489	1.13648
0.00722081	1.38489	1.13648
0.00869749	1.38489	1.13648
0.0104762	1.38489	1.13647
0.0126186	1.38489	1.13647
0.0151991	1.38489	1.13646
0.0183074	1.38489	1.13645
0.0220513	1.38489	1.13643
0.0265609	1.38489	1.13641
0.0319927	1.38489	1.13638
0.0385353	1.38489	1.13633
0.0464159	1.38489	1.13626
0.0559081	1.38489	1.13616
0.0673415	1.38489	1.13601
0.0811131	1.38489	1.1358
0.097701	1.38489	1.1355
0.117681	1.38489	1.13505
0.141747	1.38489	1.13441
0.170735	1.38489	1.13348
0.205651	1.38489	1.13213
0.247708	1.38489	1.13019
0.298365	1.38489	1.12738
0.359381	1.38489	1.12335
0.432876	1.38489	1.11758
0.521401	1.38489	1.10936
0.628029	1.38489	1.09775
0.756463	1.38489	1.08153
0.911163	1.38489	1.05923
1.0975	1.38489	1.02919
1.32194	1.38489	0.989823
1.59228	1.38489	0.939961
1.91791	1.38489	0.879372
2.31013	1.38489	0.809144
2.78256	1.38489	0.731764
3.3516	1.38489	0.650731
4.03702	1.38489	0.569835
4.8626	1.38489	0.492411
5.85702	1.38489	0.42087
7.0548	1.38489	0.356582
8.49753	1.38489	0.300021
10.2353	1.38489	0.251022
12.3285	1.38489	0.209031
14.8497	1.38489	0.173307
17.8865	1.38489	0.14305
21.5443	1.38489	0.11749
25.9502	1.38489	0.0959281
31.2572	1.38489	0.0777592
37.6494	1.38489	0.0624778
45.3488	1.38489	0.0496716
54.6228	1.38489	0.0390066
65.7933	1.38489	0.0302058
79.2483	1.38489	0.0230289
95.4548	1.38489	0.0172593
114.976	1.38489	0.0126969
138.489	1.38489	0.00915644
166.81	1.38489	0.00646572
200.923	1.38489	0.00446638
242.013	1.38489	0.0030154
291.505	1.38489	0.00198758
351.119	1.38489	0.00127738
422.924	1.38489	0.000799107
509.414	1.38489	0.000485664
613.591	1.38489	0.000286156
739.072	1.38489	0.000163116
890.215	1.38489	8.9776e-05
1072.27	1.38489	4.76199e-05
1291.55	1.38489	2.42976e-05
1555.68	1.38489	1.19e-05
1873.82	1.38489	5.57933e-06
2257.02	1.38489	2.49605e-06
2718.59	1.38489	1.06166e-06
3274.55	1.38489	4.27755e-07
3944.21	1.38489	1.62734e-07
4750.81	1.38489	5.83152e-08
5722.37	1.38489	1.96585e-08
6892.61	1.38489	6.23592e-09
8302.18	1.38489	1.86582e-09
10000	1.38489	5.29413e-10
0.0001	1.6681	1.11093
0.00012045	1.6681	1.11093
0.000145083	1.6681	1.11093
0.000174753	1.6681	1.11093
0.00021049	1.6681	1.11093
0.000253536	1.6681	1.11093
0.000305386	1.6681	1.11093
0.000367838	1.6681	1.11093
0.000443062	1.6681	1.11093
0.00053367	1.6681	1.11093
0.000642807	1.6681	1.11093
0.000774264	1.6681	1.11093
0.000932603	1.6681	1.11093
0.00112332	1.6681	1.11093
0.00135305	1.6681	1.11093
0.00162975	1.6681	1.11093
0.00196304	1.6681	1.11093
0.00236449	1.6681	1.11093
0.00284804	1.6681	1.11093
0.00343047	1.6681	1.11093
0.00413201	1.6681	1.11093
0.00497702	1.6681	1.11093
0.00599484	1.6681	1.11093
0.00722081	1.6681	1.11093
0.00869749	1.6681	1.11093
0.0104762	1.6681	1.11092
0.0126186	1.6681	1.11092
0.0151991	1.6681	1.11091
0.0183074	1.6681	1.1109
0.0220513	1.6681	1.11089
0.0265609	1.6681	1.11087
0.0319927	1.6681	1.11083
0.0385353	1.6681	1.11079
0.0464159	1.6681	1.11073
0.0559081	1.6681	1.11063
0.0673415	1.6681	1.1105
0.0811131	1.6681	1.1103
0.097701	1.6681	1.11001
0.117681	1.6681	1.1096
0.141747	1.6681	1.109
0.170735	1.6681	1.10812
0.205651	1.6681	1.10686
0.247708	1.6681	1.10505
0.298365	1.6681	1.10242
0.359381	1.6681	1.09865
0.432876	1.6681	1.09324
0.521401	1.6681	1.08553
0.628029	1.6681	1.07464
0.756463	1.6681	1.05939
0.911163	1.6681	1.03839
1.0975	1.6681	1.01002
1.32194	1.6681	0.972694
1.59228	1.6681	0.925214
1.91791	1.6681	0.867215
2.31013	1.6681	0.799593
2.78256	1.6681	0.724628
3.3516	1.6681	0.645657
4.03702	1.6681	0.56639
4.8626	1.6681	0.490172
5.85702	1.6681	0.419479
7.0548	1.6681	0.355768
8.49753	1.6681	0.299595
10.2353	1.6681	0.250857
12.3285	1.6681	0.209047
14.8497	1.6681	0.173451
17.8865	1.6681	0.143288
21.5443	1.6681	0.117798
25.9502	1.6681	0.0962865
31.2572	1.6681	0.0781518
37.6494	1.6681	0.0628895
45.3488	1.6681	0.0500886
54.6228	1.6681	0.039416
65.7933	1.6681	0.0305963
79.2483	1.6681	0.0233909
95.4548	1.6681	0.0175848
114.976	1.6681	0.0129799
138.489	1.6681	0.00939292
166.81	1.6681	0.00665516
200.923	1.6681	0.00461163
242.013	1.6681	0.00312213
291.505	1.6681	0.00206302
351.119	1.6681	0.0013289
422.924	1.6681	0.000833251
509.414	1.6681	0.000507648
613.591	1.6681	0.000299876
739.072	1.6681	0.000171366
890.215	1.6681	9.45189e-05
1072.27	1.6681	5.02067e-05
1291.55	1.6681	2.56296e-05
1555.68	1.6681	1.25469e-05
1873.82	1.6681	5.87649e-06
2257.02	1.6681	2.62589e-06
2718.59	1.6681	1.11582e-06
3274.55	1.6681	4.49325e-07
3944.21	1.6681	1.70896e-07
4750.81	1.6681	6.12297e-08
5722.37	1.6681	2.06353e-08
6892.61	1.6681	6.54254e-09
8302.18	1.6681	1.95617e-09
10000	1.6681	5.54551e-10
0.0001	2.00923	1.08548
0.00012045	2.00923	1.08548
0.000145083	2.00923	1.08548
0.000174753	2.00923	1.08548
0.00021049	2.00923	1.08548
0.000253536	2.00923	1.08548
0.000305386	2.00923	1.08548
0.000367838	2.00923	1.08548
0.000443062	2.00923	1.08548
0.00053367	2.00923	1.08548
0.000642807	2.00923	1.08548
0.000774264	2.00923	1.08548
0.000932603	2.00923	1.08548
0.00112332	2.00923	1.08548
0.00135305	2.00923	1.08548
0.00162975	2.00923	1.08548
0.00196304	2.00923	1.08548
0.00236449	2.00923	1.08548
0.00284804	2.00923	1.08548
0.00343047	2.00923	1.08548
0.00413201	2.00923	1.08548
0.00497702	2.00923	1.08548
0.00599484	2.00923	1.08548
0.00722081	2.00923	1.08547
0.00869749	2.00923	1.08547
0.0104762	2.00923	1.08547
0.0126186	2.00923	1.08547
0.0151991	2.00923	1.08546
0.0183074	2.00923	1.08545
0.0220513	2.00923	1.08544
0.0265609	2.00923	1.08542
0.0319927	2.00923	1.08539
0.0385353	2.00923	1.08535
0.0464159	2.00923	1.08528
0.0559081	2.00923	1.0852
0.0673415	2.00923	1.08507
0.0811131	2.00923	1.08489
0.097701	2.00923	1.08462
0.117681	2.00923	1.08423
0.141747	2.00923	1.08367
0.170735	2.00923	1.08286
0.205651	2.00923	1.08168
0.247708	2.00923	1.07998
0.298365	2.00923	1.07752
0.359381	2.00923	1.074
0.432876	2.00923	1.06894
0.521401	2.00923	1.06172
0.628029	2.00923	1.05151
0.756463	2.00923	1.0372
0.911163	2.00923	1.01744
1.0975	2.00923	0.990675
1.32194	2.00923	0.955344
1.59228	2.00923	0.910197
1.91791	2.00923	0.854757
2.31013	2.00923	0.789736
2.78256	2.00923	0.717207
3.3516	2.00923	0.640335
4.03702	2.00923	0.562743
4.8626	2.00923	0.487774
5.85702	2.00923	0.417965
7.0548	2.00923	0.354858
8.49753	2.00923	0.29909
10.2353	2.00923	0.250625
12.3285	2.00923	0.209002
14.8497	2.00923	0.173537
17.8865	2.00923	0.143469
21.5443	2.00923	0.118047
25.9502	2.00923	0.0965839
31.2572	2.00923	0.0784808
37.6494	2.00923	0.0632353
45.3488	2.00923	0.050438
54.6228	2.00923	0.0397578
65.7933	2.00923	0.0309214
79.2483	2.00923	0.0236926
95.4548	2.00923	0.0178581
114.976	2.00923	0.0132207
138.489	2.00923	0.00959816
166.81	2.00923	0.00682337
200.923	2.00923	0.00474365
242.013	2.00923	0.0032212
291.505	2.00923	0.00213417
351.119	2.00923	0.00137795
422.924	2.00923	0.000865862
509.414	2.00923	0.000528635
613.591	2.00923	0.000312969
739.072	2.00923	0.000179268
890.215	2.00923	9.91061e-05
1072.27	2.00923	5.27479e-05
1291.55	2.00923	2.69624e-05
1555.68	2.00923	1.32052e-05
1873.82	2.00923	6.18231e-06
2257.02	2.00923	2.75986e-06
2718.59	2.00923	1.17145e-06
3274.55	2.00923	4.71305e-07
3944.21	2.00923	1.79161e-07
4750.81	2.00923	6.41749e-08
5722.37	2.00923	2.16242e-08
6892.61	2.00923	6.85416e-09
8302.18	2.00923	2.04834e-09
10000	2.00923	5.80274e-10
0.0001	2.42013	1.06051
0.00012045	2.42013	1.06051
0.000145083	2.42013	1.06051
0.000174753	2.42013	1.06051
0.00021049	2.42013	1.06051
0.000253536	2.42013	1.06051
0.000305386	2.42013	1.06051
0.000367838	2.42013	1.06051
0.000443062	2.42013	1.06051
0.00053367	2.42013	1.06051
0.000642807	2.42013	1.06051
0.000774264	2.42013	1.06051
0.000932603	2.42013	1.06051
0.00112332	2.42013	1.06051
0.00135305	2.42013	1.06051
0.00162975	2.42013	1.06051
0.00196304	2.42013	1.06051
0.00236449	2.42013	1.06051
0.00284804	2.42013	1.06051
0.00343047	2.42013	1.06051
0.00413201	2.42013	1.06051
0.00497702	2.42013	1.06051
0.00599484	2.42013	1.06051
0.00722081	2.42013	1.0605
0.00869749	2.42013	1.0605
0.0104762	2.42013	1.0605
0.0126186	2.42013	1.06049
0.0151991	2.42013	1.06049
0.0183074	2.42013	1.06048
0.0220513	2.42013	1.06047
0.0265609	2.42013	1.06045
0.0319927	2.42013	1.06042
0.0385353	2.42013	1.06038
0.0464159	2.42013	1.06033
0.0559081	2.42013	1.06024
0.0673415	2.42013	1.06013
0.0811131	2.42013	1.05995
0.097701	2.42013	1.0597
0.117681	2.42013	1.05934
0.141747	2.42013	1.05882
0.170735	2.42013	1.05806
0.205651	2.42013	1.05696
0.247708	2.42013	1.05537
0.298365	2.42013	1.05308
0.359381	2.42013	1.04978
0.432876	2.42013	1.04504
0.521401	2.42013	1.03829
0.628029	2.42013	1.02872
0.756463	2.42013	1.01529
0.911163	2.42013	0.996707
1.0975	2.42013	0.971475
1.32194	2.42013	0.938047
1.59228	2.42013	0.895148
1.91791	2.42013	0.842194
2.31013	2.42013	0.779727
2.78256	2.42013	0.709613
3.3516	2.42013	0.634845
4.03702	2.42013	0.558947
4.8626	2.42013	0.485252
5.85702	2.42013	0.416351
7.0548	2.42013	0.353867
8.49753	2.42013	0.298518
10.2353	2.42013	0.250335
12.3285	2.42013	0.208903
14.8497	2.42013	0.173573
17.8865	2.42013	0.1436
21.5443	2.42013	0.118247
25.9502	2.42013	0.0968316
31.2572	2.42013	0.0787589
37.6494	2.42013	0.0635288
45.3488	2.42013	0.050734
54.6228	2.42013	0.0400456
65.7933	2.42013	0.0311933
79.2483	2.42013	0.0239438
95.4548	2.42013	0.0180856
114.976	2.42013	0.0134224
138.489	2.42013	0.00977248
166.81	2.42013	0.00696904
200.923	2.42013	0.00486062
242.013	2.42013	0.00331106
291.505	2.42013	0.00220008
351.119	2.42013	0.00142415
422.924	2.42013	0.000896882
509.414	2.42013	0.000548673
613.591	2.42013	0.000325466
739.072	2.42013	0.000186805
890.215	2.42013	0.000103494
1072.27	2.42013	5.51998e-05
1291.55	2.42013	2.82674e-05
1555.68	2.42013	1.38614e-05
1873.82	2.42013	6.49222e-06
2257.02	2.42013	2.89713e-06
2718.59	2.42013	1.22861e-06
3274.55	2.42013	4.93788e-07
3944.21	2.42013	1.87551e-07
4750.81	2.42013	6.71467e-08
5722.37	2.42013	2.26201e-08
6892.61	2.42013	7.16861e-09
8302.18	2.42013	2.14171e-09
10000	2.42013	6.06431e-10
0.0001	2.91505	1.03637
0.00012045	2.91505	1.03637
0.000145083	2.91505	1.03637
0.000174753	2.91505	1.03637
0.00021049	2.91505	1.03637
0.000253536	2.91505	1.03637
0.000305386	2.91505	1.03637
0.000367838	2.91505	1.03637
0.000443062	2.91505	1.03637
0.00053367	2.91505	1.03637
0.000642807	2.91505	1.03637
0.000774264	2.91505	1.03637
0.000932603	2.91505	1.03637
0.00112332	2.91505	1.03637
0.00135305	2.91505	1.03637
0.00162975	2.91505	1.03637
0.00196304	2.91505	1.03637
0.00236449	2.91505	1.03637
0.00284804	2.91505	1.03637
0.00343047	2.91505	1.03637
0.00413201	2.91505	1.03637
0.00497702	2.91505	1.03637
0.00599484	2.91505	1.03637
0.00722081	2.91505	1.03637
0.00869749	2.91505	1.03637
0.0104762	2.91505	1.03636
0.0126186	2.91505	1.03636
0.0151991	2.91505	1.03636
0.0183074	2.91505	1.03635
0.0220513	2.91505	1.03634
0.0265609	2.91505	1.03632
0.0319927	2.91505	1.03629
0.0385353	2.91505	1.03626
0.0464159	2.91505	1.0362
0.0559081	2.91505	1.03613
0.0673415	2.91505	1.03602
0.0811131	2.91505	1.03586
0.097701	2.91505	1.03562
0.117681	2.91505	1.03528
0.141747	2.91505	1.03479
0.170735	2.91505	1.03408
0.205651	2.91505	1.03305
0.247708	2.91505	1.03157
0.298365	2.91505	1.02942
0.359381	2.91505	1.02634
0.432876	2.91505	1.0219
0.521401	2.91505	1.01558
0.628029	2.91505	1.0066
0.756463	2.91505	0.993989
0.911163	2.91505	0.976507
1.0975	2.91505	0.952706
1.32194	2.91505	0.921071
1.59228	2.91505	0.880303
1.91791	2.91505	0.829727
2.31013	2.91505	0.769724
2.78256	2.91505	0.701968
3.3516	2.91505	0.629274
4.03702	2.91505	0.555062
4.8626	2.91505	0.482647
5.85702	2.91505	0.414664
7.0548	2.91505	0.352812
8.49753	2.91505	0.29789
10.2353	2.91505	0.249995
12.3285	2.91505	0.208759
14.8497	2.91505	0.173565
17.8865	2.91505	0.143689
21.5443	2.91505	0.118405
25.9502	2.91505	0.0970377
31.2572	2.91505	0.0789951
37.6494	2.91505	0.0637801
45.3488	2.91505	0.0509874
54.6228	2.91505	0.0402907
65.7933	2.91505	0.0314228
79.2483	2.91505	0.0241537
95.4548	2.91505	0.0182744
114.976	2.91505	0.0135898
138.489	2.91505	0.00991815
166.81	2.91505	0.0070925
200.923	2.91505	0.00496172
242.013	2.91505	0.00339051
291.505	2.91505	0.00225974
351.119	2.91505	0.00146686
422.924	2.91505	0.000926052
509.414	2.91505	0.000567716
613.591	2.91505	0.000337393
739.072	2.91505	0.000193997
890.215	2.91505	0.000107676
1072.27	2.91505	5.75414e-05
1291.55	2.91505	2.95234e-05
1555.68	2.91505	1.45017e-05
1873.82	2.91505	6.79989e-06
2257.02	2.91505	3.03563e-06
2718.59	2.91505	1.28691e-06
3274.55	2.91505	5.16788e-07
3944.21	2.91505	1.96097e-07
4750.81	2.91505	7.01519e-08
5722.37	2.91505	2.36214e-08
6892.61	2.91505	7.4842e-09
8302.18	2.91505	2.23561e-09
10000	2.91505	6.32841e-10
0.0001	3.51119	1.01338
0.00012045	3.51119	1.01338
0.000145083	3.51119	1.01338
0.000174753	3.51119	1.01338
0.00021049	3.51119	1.01338
0.000253536	3.51119	1.01338
0.000305386	3.51119	1.01338
0.000367838	3.51119	1.01338
0.000443062	3.51119	1.01338
0.00053367	3.51119	1.01338
0.000642807	3.51119	1.01338
0.000774264	3.51119	1.01338
0.000932603	3.51119	1.01338
0.00112332	3.51119	1.01338
0.00135305	3.51119	1.01338
0.00162975	3.51119	1.01338
0.00196304	3.51119	1.01338
0.00236449	3.51119	1.01338
0.00284804	3.51119	1.01338
0.00343047	3.51119	1.01338
0.00413201	3.51119	1.01338
0.00497702	3.51119	1.01338
0.00599484	3.51119	1.01338
0.00722081	3.51119	1.01338
0.00869749	3.51119	1.01337
0.0104762	3.51119	1.01337
0.0126186	3.51119	1.01337
0.0151991	3.51119	1.01336
0.0183074	3.51119	1.01335
0.0220513	3.51119	1.01334
0.0265609	3.51119	1.01333
0.0319927	3.51119	1.0133
0.0385353	3.51119	1.01327
0.0464159	3.51119	1.01322
0.0559081	3.51119	1.01315
0.0673415	3.51119	1.01304
0.0811131	3.51119	1.01289
0.097701	3.51119	1.01268
0.117681	3.51119	1.01236
0.141747	3.51119	1.0119
0.170735	3.51119	1.01123
0.205651	3.51119	1.01027
0.247708	3.51119	1.00888
0.298365	3.51119	1.00687
0.359381	3.51119	1.00397
0.432876	3.51119	0.999816
0.521401	3.51119	0.993877
0.628029	3.51119	0.985445
0.756463	3.51119	0.973583
0.911163	3.51119	0.957111
1.0975	3.51119	0.934631
1.32194	3.51119	0.904659
1.59228	3.51119	0.865881
1.91791	3.51119	0.817545
2.31013	3.51119	0.759886
2.78256	3.51119	0.694393
3.3516	3.51119	0.623711
4.03702	3.51119	0.551152
4.8626	3.51119	0.48
5.85702	3.51119	0.412931
7.0548	3.51119	0.351713
8.49753	3.51119	0.297221
10.2353	3.51119	0.249614
12.3285	3.51119	0.208576
14.8497	3.51119	0.17352
17.8865	3.51119	0.143742
21.5443	3.51119	0.118527
25.9502	3.51119	0.097208
31.2572	3.51119	0.0791961
37.6494	3.51119	0.0639965
45.3488	3.51119	0.0512062
54.6228	3.51119	0.0405014
65.7933	3.51119	0.0316184
79.2483	3.51119	0.0243305
95.4548	3.51119	0.0184317
114.976	3.51119	0.0137283
138.489	3.51119	0.0100386
166.81	3.51119	0.00719543
200.923	3.51119	0.00504726
242.013	3.51119	0.00345907
291.505	3.51119	0.00231239
351.119	3.51119	0.00150545
422.924	3.51119	0.000952972
509.414	3.51119	0.000585595
613.591	3.51119	0.000348717
739.072	3.51119	0.000200858
890.215	3.51119	0.000111665
1072.27	3.51119	5.97717e-05
1291.55	3.51119	3.07211e-05
1555.68	3.51119	1.51164e-05
1873.82	3.51119	7.09911e-06
2257.02	3.51119	3.17258e-06
2718.59	3.51119	1.34548e-06
3274.55	3.51119	5.40144e-07
3944.21	3.51119	2.04803e-07
4750.81	3.51119	7.32008e-08
5722.37	3.51119	2.46302e-08
6892.61	3.51119	7.80037e-09
8302.18	3.51119	2.32953e-09
10000	3.51119	6.59315e-10
0.0001	4.22924	0.991768
0.00012045	4.22924	0.991768
0.000145083	4.22924	0.991768
0.000174753	4.22924	0.991768
0.00021049	4.22924	0.991768
0.000253536	4.22924	0.991768
0.000305386	4.22924	0.991768
0.000367838	4.22924	0.991768
0.000443062	4.22924	0.991768
0.00053367	4.22924	0.991767
0.000642807	4.22924	0.991767
0.000774264	4.22924	0.991767
0.000932603	4.22924	0.991767
0.00112332	4.22924	0.991767
0.00135305	4.22924	0.991767
0.00162975	4.22924	0.991767
0.00196304	4.22924	0.991767
0.00236449	4.22924	0.991767
0.00284804	4.22924	0.991767
0.00343047	4.22924	0.991767
0.00413201	4.22924	0.991766
0.00497702	4.22924	0.991766
0.00599484	4.22924	0.991765
0.00722081	4.22924	0.991764
0.00869749	4.22924	0.991762
0.0104762	4.22924	0.99176
0.0126186	4.22924	0.991756
0.0151991	4.22924	0.991751
0.0183074	4.22924	0.991744
0.0220513	4.22924	0.991734
0.0265609	4.22924	0.991719
0.0319927	4.22924	0.991697
0.0385353	4.22924	0.991665
0.0464159	4.22924	0.991618
0.0559081	4.22924	0.991551
0.0673415	4.22924	0.991453
0.0811131	4.22924	0.991311
0.097701	4.22924	0.991106
0.117681	4.22924	0.990808
0.141747	4.22924	0.990377
0.170735	4.22924	0.989752
0.205651	4.22924	0.988847
0.247708	4.22924	0.987538
0.298365	4.22924	0.985649
0.359381	4.22924	0.982928
0.432876	4.22924	0.979019
0.521401	4.22924	0.973431
0.628029	4.22924	0.965489
0.756463	4.22924	0.954306
0.911163	4.22924	0.938749
1.0975	4.22924	0.917473
1.32194	4.22924	0.889022
1.59228	4.22924	0.852077
1.91791	4.22924	0.80582
2.31013	4.22924	0.750356
2.78256	4.22924	0.687003
3.3516	4.22924	0.618244
4.03702	4.22924	0.547278
4.8626	4.22924	0.477357
5.85702	4.22924	0.411182
7.0548	4.22924	0.350589
8.49753	4.22924	0.296522
10.2353	4.22924	0.249204
12.3285	4.22924	0.208362
14.8497	4.22924	0.173443
17.8865	4.22924	0.143762
21.5443	4.22924	0.118617
25.9502	4.22924	0.097347
31.2572	4.22924	0.0793664
37.6494	4.22924	0.0641831
45.3488	4.22924	0.051396
54.6228	4.22924	0.0406842
65.7933	4.22924	0.0317867
79.2483	4.22924	0.0244807
95.4548	4.22924	0.0185634
114.976	4.22924	0.0138429
138.489	4.22924	0.0101378
166.81	4.22924	0.00728027
200.923	4.22924	0.00511842
242.013	4.22924	0.00351699
291.505	4.22924	0.00235777
351.119	4.22924	0.00153946
422.924	4.22924	0.000977247
509.414	4.22924	0.000602065
613.591	4.22924	0.000359331
739.072	4.22924	0.000207363
890.215	4.22924	0.000115467
1072.27	4.22924	6.18977e-05
1291.55	4.22924	3.18607e-05
1555.68	4.22924	1.57016e-05
1873.82	4.22924	7.38565e-06
2257.02	4.22924	3.30533e-06
2718.59	4.22924	1.40317e-06
3274.55	4.22924	5.63511e-07
3944.21	4.22924	2.13604e-07
4750.81	4.22924	7.62928e-08
5722.37	4.22924	2.56494e-08
6892.61	4.22924	8.11768e-09
8302.18	4.22924	2.4233e-09
10000	4.22924	6.85707e-10
0.0001	5.09414	0.971712
0.00012045	5.09414	0.971712
0.000145083	5.09414	0.971712
0.000174753	5.09414	0.971712
0.00021049	5.09414	0.971712
0.000253536	5.09414	0.971712
0.000305386	5.09414	0.971712
0.000367838	5.09414	0.971712
0.000443062	5.09414	0.971712
0.00053367	5.09414	0.971712
0.000642807	5.09414	0.971712
0.000774264	5.09414	0.971712
0.000932603	5.09414	0.971712
0.00112332	5.09414	0.971712
0.00135305	5.09414	0.971711
0.00162975	5.09414	0.971711
0.00196304	5.09414	0.971711
0.00236449	5.09414	0.971711
0.00284804	5.09414	0.971711
0.00343047	5.09414	0.971711
0.00413201	5.09414	0.97171
0.00497702	5.09414	0.97171
0.00599484	5.09414	0.971709
0.00722081	5.09414	0.971708
0.00869749	5.09414	0.971707
0.0104762	5.09414	0.971704
0.0126186	5.09414	0.971701
0.0151991	5.09414	0.971696
0.0183074	5.09414	0.97169
0.0220513	5.09414	0.97168
0.0265609	5.09414	0.971665
0.0319927	5.09414	0.971645
0.0385353	5.09414	0.971615
0.0464159	5.09414	0.971571
0.0559081	5.09414	0.971507
0.0673415	5.09414	0.971415
0.0811131	5.09414	0.971282
0.097701	5.09414	0.971088
0.117681	5.09414	0.970808
0.141747	5.09414	0.970401
0.170735	5.09414	0.969812
0.205651	5.09414	0.968959
0.247708	5.09414	0.967725
0.298365	5.09414	0.965944
0.359381	5.09414	0.963377
0.432876	5.09414	0.959689
0.521401	5.09414	0.954413
0.628029	5.09414	0.94691
0.756463	5.09414	0.936332
0.911163	5.09414	0.921597
1.0975	5.09414	0.901402
1.32194	5.09414	0.874328
1.59228	5.09414	0.83905
1.91791	5.09414	0.794697
2.31013	5.09414	0.74126
2.78256	5.09414	0.679904
3.3516	5.09414	0.612954
4.03702	5.09414	0.543502
4.8626	5.09414	0.474759
5.85702	5.09414	0.409448
7.0548	5.09414	0.349462
8.49753	5.09414	0.29581
10.2353	5.09414	0.248773
12.3285	5.09414	0.208124
14.8497	5.09414	0.173339
17.8865	5.09414	0.143755
21.5443	5.09414	0.11868
25.9502	5.09414	0.0974582
31.2572	5.09414	0.0795096
37.6494	5.09414	0.0643437
45.3488	5.09414	0.0515612
54.6228	5.09414	0.0408434
65.7933	5.09414	0.0319326
79.2483	5.09414	0.0246096
95.4548	5.09414	0.0186747
114.976	5.09414	0.0139382
138.489	5.09414	0.0102193
166.81	5.09414	0.00734978
200.923	5.09414	0.00517694
242.013	5.09414	0.00356512
291.505	5.09414	0.00239607
351.119	5.09414	0.00156873
422.924	5.09414	0.000998609
509.414	5.09414	0.00061689
613.591	5.09414	0.00036909
739.072	5.09414	0.000213451
890.215	5.09414	0.000119068
1072.27	5.09414	6.39224e-05
1291.55	5.09414	3.29462e-05
1555.68	5.09414	1.62578e-05
1873.82	5.09414	7.65793e-06
2257.02	5.09414	3.43213e-06
2718.59	5.09414	1.4589e-06
3274.55	5.09414	5.86435e-07
3944.21	5.09414	2.22372e-07
4750.81	5.09414	7.94055e-08
5722.37	5.09414	2.66786e-08
6892.61	5.09414	8.43699e-09
8302.18	5.09414	2.51705e-09
10000	5.09414	7.11963e-10
0.0001	6.13591	0.95332
0.00012045	6.13591	0.95332
0.000145083	6.13591	0.95332
0.000174753	6.13591	0.95332
0.00021049	6.13591	0.95332
0.000253536	6.13591	0.95332
0.000305386	6.13591	0.95332
0.000367838	6.13591	0.95332
0.000443062	6.13591	0.95332
0.00053367	6.13591	0.95332
0.000642807	6.13591	0.95332
0.000774264	6.13591	0.95332
0.000932603	6.13591	0.95332
0.00112332	6.13591	0.95332
0.00135305	6.13591	0.95332
0.00162975	6.13591	0.95332
0.00196304	6.13591	0.95332
0.00236449	6.13591	0.95332
0.00284804	6.13591	0.953319
0.00343047	6.13591	0.953319
0.00413201	6.13591	0.953319
0.00497702	6.13591	0.953318
0.00599484	6.13591	0.953318
0.00722081	6.13591	0.953317
0.00869749	6.13591	0.953315
0.0104762	6.13591	0.953313
0.0126186	6.13591	0.95331
0.0151991	6.13591	0.953306
0.0183074	6.13591	0.953299
0.0220513	6.13591	0.95329
0.0265609	6.13591	0.953276
0.0319927	6.13591	0.953257
0.0385353	6.13591	0.953228
0.0464159	6.13591	0.953187
0.0559081	6.13591	0.953127
0.0673415	6.13591	0.953039
0.0811131	6.13591	0.952913
0.097701	6.13591	0.95273
0.117681	6.13591	0.952464
0.141747	6.13591	0.952079
0.170735	6.13591	0.951522
0.205651	6.13591	0.950715
0.247708	6.13591	0.949547
0.298365	6.13591	0.947861
0.359381	6.13591	0.94543
0.432876	6.13591	0.941936
0.521401	6.13591	0.936936
0.628029	6.13591	0.92982
0.756463	6.13591	0.919779
0.911163	6.13591	0.905772
1.0975	6.13591	0.886542
1.32194	6.13591	0.860697
1.59228	6.13591	0.826918
1.91791	6.13591	0.784288
2.31013	6.13591	0.732701
2.78256	6.13591	0.673181
3.3516	6.13591	0.60791
4.03702	6.13591	0.539876
4.8626	6.13591	0.472245
5.85702	6.13591	0.407756
7.0548	6.13591	0.34835
8.49753	6.13591	0.295096
10.2353	6.13591	0.248331
12.3285	6.13591	0.20787
14.8497	6.13591	0.173216
17.8865	6.13591	0.143725
21.5443	6.13591	0.118718
25.9502	6.13591	0.097545
31.2572	6.13591	0.0796287
37.6494	6.13591	0.0644811
45.3488	6.13591	0.0517046
54.6228	6.13591	0.0409825
65.7933	6.13591	0.0320599
79.2483	6.13591	0.024721
95.4548	6.13591	0.0187696
114.976	6.13591	0.0140181
138.489	6.13591	0.0102866
166.81	6.13591	0.00740664
200.923	6.13591	0.00522472
242.013	6.13591	0.00360463
291.505	6.13591	0.00242788
351.119	6.13591	0.00159343
422.924	6.13591	0.00101699
509.414	6.13591	0.00062992
613.591	6.13591	0.00037786
739.072	6.13591	0.000219037
890.215	6.13591	0.000122431
1072.27	6.13591	6.58369e-05
1291.55	6.13591	3.39786e-05
1555.68	6.13591	1.6787e-05
1873.82	6.13591	7.9164e-06
2257.02	6.13591	3.55239e-06
2718.59	6.13591	1.512e-06
3274.55	6.13591	6.08507e-07
3944.21	6.13591	2.30941e-07
4750.81	6.13591	8.24932e-08
5722.37	6.13591	2.77103e-08
6892.61	6.13591	8.75809e-09
8302.18	6.13591	2.61102e-09
10000	6.13591	7.38118e-10
0.0001	7.39072	0.936639
0.00012045	7.39072	0.936639
0.000145083	7.39072	0.936639
0.000174753	7.39072	0.936639
0.00021049	7.39072	0.936639
0.000253536	7.39072	0.936639
0.000305386	7.39072	0.936639
0.000367838	7.39072	0.936639
0.000443062	7.39072	0.936639
0.00053367	7.39072	0.936639
0.000642807	7.39072	0.936639
0.000774264	7.39072	0.936639
0.000932603	7.39072	0.936639
0.00112332	7.39072	0.936639
0.00135305	7.39072	0.936639
0.00162975	7.39072	0.936639
0.00196304	7.39072	0.936639
0.00236449	7.39072	0.936639
0.00284804	7.39072	0.936639
0.00343047	7.39072	0.936639
0.00413201	7.39072	0.936638
0.00497702	7.39072	0.936638
0.00599484	7.39072	0.936637
0.00722081	7.39072	0.936636
0.00869749	7.39072	0.936635
0.0104762	7.39072	0.936633
0.0126186	7.39072	0.93663
0.0151991	7.39072	0.936626
0.0183074	7.39072	0.93662
0.0220513	7.39072	0.936611
0.0265609	7.39072	0.936598
0.0319927	7.39072	0.936579
0.0385353	7.39072	0.936552
0.0464159	7.39072	0.936513
0.0559081	7.39072	0.936456
0.0673415	7.39072	0.936373
0.0811131	7.39072	0.936253
0.097701	7.39072	0.936079
0.117681	7.39072	0.935826
0.141747	7.39072	0.93546
0.170735	7.39072	0.93493
0.205651	7.39072	0.934163
0.247708	7.39072	0.933053
0.298365	7.39072	0.93145
0.359381	7.39072	0.929138
0.432876	7.39072	0.925814
0.521401	7.39072	0.921055
0.628029	7.39072	0.914279
0.756463	7.39072	0.904709
0.911163	7.39072	0.891342
1.0975	7.39072	0.872962
1.32194	7.39072	0.848206
1.59228	7.39072	0.81576
1.91791	7.39072	0.774673
2.31013	7.39072	0.724753
2.78256	7.39072	0.666902
3.3516	7.39072	0.60317
4.03702	7.39072	0.536446
4.8626	7.39072	0.46985
5.85702	7.39072	0.406131
7.0548	7.39072	0.347271
8.49753	7.39072	0.294396
10.2353	7.39072	0.247889
12.3285	7.39072	0.207606
14.8497	7.39072	0.173077
17.8865	7.39072	0.143677
21.5443	7.39072	0.118736
25.9502	7.39072	0.0976103
31.2572	7.39072	0.0797264
37.6494	7.39072	0.0645978
45.3488	7.39072	0.0518286
54.6228	7.39072	0.0411038
65.7933	7.39072	0.0321711
79.2483	7.39072	0.0248178
95.4548	7.39072	0.018851
114.976	7.39072	0.0140855
138.489	7.39072	0.0103425
166.81	7.39072	0.00745321
200.923	7.39072	0.00526362
242.013	7.39072	0.00363684
291.505	7.39072	0.00245399
351.119	7.39072	0.00161394
422.924	7.39072	0.00103249
509.414	7.39072	0.000641121
613.591	7.39072	0.000385557
739.072	7.39072	0.000224047
890.215	7.39072	0.000125511
1072.27	7.39072	6.76211e-05
1291.55	7.39072	3.49532e-05
1555.68	7.39072	1.72897e-05
1873.82	7.39072	8.16205e-06
2257.02	7.39072	3.6664e-06
2718.59	7.39072	1.56226e-06
3274.55	7.39072	6.29481e-07
3944.21	7.39072	2.39164e-07
4750.81	7.39072	8.54992e-08
5722.37	7.39072	2.87293e-08
6892.61	7.39072	9.07857e-09
8302.18	7.39072	2.70512e-09
10000	7.39072	7.64232e-10
0.0001	8.90215	0.921664
0.00012045	8.90215	0.921664
0.000145083	8.90215	0.921664
0.000174753	8.90215	0.921664
0.00021049	8.90215	0.921664
0.000253536	8.90215	0.921664
0.000305386	8.90215	0.921664
0.000367838	8.90215	0.921664
0.000443062	8.90215	0.921664
0.00053367	8.90215	0.921664
0.000642807	8.90215	0.921664
0.000774264	8.90215	0.921664
0.000932603	8.90215	0.921664
0.00112332	8.90215	0.921664
0.00135305	8.90215	0.921664
0.00162975	8.90215	0.921664
0.00196304	8.90215	0.921664
0.00236449	8.90215	0.921664
0.00284804	8.90215	0.921664
0.00343047	8.90215	0.921663
0.00413201	8.90215	0.921663
0.00497702	8.90215	0.921663
0.00599484	8.90215	0.921662
0.00722081	8.90215	0.921661
0.00869749	8.90215	0.92166
0.0104762	8.90215	0.921658
0.0126186	8.90215	0.921655
0.0151991	8.90215	0.921651
0.0183074	8.90215	0.921645
0.0220513	8.90215	0.921637
0.0265609	8.90215	0.921624
0.0319927	8.90215	0.921607
0.0385353	8.90215	0.921581
0.0464159	8.90215	0.921543
0.0559081	8.90215	0.921489
0.0673415	8.90215	0.92141
0.0811131	8.90215	0.921295
0.097701	8.90215	0.921129
0.117681	8.90215	0.920888
0.141747	8.90215	0.920538
0.170735	8.90215	0.920032
0.205651	8.90215	0.9193
0.247708	8.90215	0.918239
0.298365	8.90215	0.916708
0.359381	8.90215	0.9145
0.432876	8.90215	0.911324
0.521401	8.90215	0.906774
0.628029	8.90215	0.900293
0.756463	8.90215	0.891133
0.911163	8.90215	0.878325
1.0975	8.90215	0.860687
1.32194	8.90215	0.836887
1.59228	8.90215	0.805617
1.91791	8.90215	0.765897
2.31013	8.90215	0.717465
2.78256	8.90215	0.661113
3.3516	8.90215	0.598775
4.03702	8.90215	0.533245
4.8626	8.90215	0.467601
5.85702	8.90215	0.404594
7.0548	8.90215	0.346243
8.49753	8.90215	0.29372
10.2353	8.90215	0.247456
12.3285	8.90215	0.20734
14.8497	8.90215	0.17293
17.8865	8.90215	0.143615
21.5443	8.90215	0.118737
25.9502	8.90215	0.0976571
31.2572	8.90215	0.079805
37.6494	8.90215	0.0646958
45.3488	8.90215	0.051935
54.6228	8.90215	0.0412092
65.7933	8.90215	0.0322682
79.2483	8.90215	0.0249022
95.4548	8.90215	0.0189213
114.976	8.90215	0.0141428
138.489	8.90215	0.0103891
166.81	8.90215	0.00749151
200.923	8.90215	0.0052953
242.013	8.90215	0.00366299
291.505	8.90215	0.00247525
351.119	8.90215	0.00163079
422.924	8.90215	0.00104538
509.414	8.90215	0.000650574
613.591	8.90215	0.000392171
739.072	8.90215	0.000228439
890.215	8.90215	0.000128267
1072.27	8.90215	6.92509e-05
1291.55	8.90215	3.58593e-05
1555.68	8.90215	1.77632e-05
1873.82	8.90215	8.39501e-06
2257.02	8.90215	3.77462e-06
2718.59	8.90215	1.60985e-06
3274.55	8.90215	6.49299e-07
3944.21	8.90215	2.46958e-07
4750.81	8.90215	8.83744e-08
5722.37	8.90215	2.97177e-08
6892.61	8.90215	9.39385e-09
8302.18	8.90215	2.79864e-09
10000	8.90215	7.90276e-10
0.0001	10.7227	0.908345
0.00012045	10.7227	0.908345
0.000145083	10.7227	0.908345
0.000174753	10.7227	0.908345
0.00021049	10.7227	0.908345
0.000253536	10.7227	0.908345
0.000305386	10.7227	0.908345
0.000367838	10.7227	0.908345
0.000443062	10.7227	0.908345
0.00053367	10.7227	0.908345
0.000642807	10.7227	0.908345
0.000774264	10.7227	0.908345
0.000932603	10.7227	0.908345
0.00112332	10.7227	0.908345
0.00135305	10.7227	0.908345
0.00162975	10.7227	0.908345
0.00196304	10.7227	0.908345
0.00236449	10.7227	0.908344
0.00284804	10.7227	0.908344
0.00343047	10.7227	0.908344
0.00413201	10.7227	0.908344
0.00497702	10.7227	0.908343
0.00599484	10.7227	0.908343
0.00722081	10.7227	0.908342
0.00869749	10.7227	0.908341
0.0104762	10.7227	0.908339
0.0126186	10.7227	0.908336
0.0151991	10.7227	0.908332
0.0183074	10.7227	0.908327
0.0220513	10.7227	0.908319
0.0265609	10.7227	0.908307
0.0319927	10.7227	0.90829
0.0385353	10.7227	0.908265
0.0464159	10.7227	0.908229
0.0559081	10.7227	0.908177
0.0673415	10.7227	0.908101
0.0811131	10.7227	0.907991
0.097701	10.7227	0.907831
0.117681	10.7227	0.9076
0.141747	10.7227	0.907265
0.170735	10.7227	0.90678
0.205651	10.7227	0.906077
0.247708	10.7227	0.905059
0.298365	10.7227	0.90359
0.359381	10.7227	0.901471
0.432876	10.7227	0.898422
0.521401	10.7227	0.894054
0.628029	10.7227	0.887827
0.756463	10.7227	0.879021
0.911163	10.7227	0.866698
1.0975	10.7227	0.849705
1.32194	10.7227	0.826737
1.59228	10.7227	0.796494
1.91791	10.7227	0.757975
2.31013	10.7227	0.710858
2.78256	10.7227	0.65584
3.3516	10.7227	0.594751
4.03702	10.7227	0.530298
4.8626	10.7227	0.465518
5.85702	10.7227	0.40316
7.0548	10.7227	0.345276
8.49753	10.7227	0.293078
10.2353	10.7227	0.247038
12.3285	10.7227	0.207078
14.8497	10.7227	0.172778
17.8865	10.7227	0.143544
21.5443	10.7227	0.118725
25.9502	10.7227	0.0976884
31.2572	10.7227	0.079867
37.6494	10.7227	0.0647773
45.3488	10.7227	0.0520258
54.6228	10.7227	0.0413003
65.7933	10.7227	0.0323527
79.2483	10.7227	0.0249757
95.4548	10.7227	0.0189821
114.976	10.7227	0.0141918
138.489	10.7227	0.0104283
166.81	10.7227	0.00752316
200.923	10.7227	0.00532116
242.013	10.7227	0.0036842
291.505	10.7227	0.00249249
351.119	10.7227	0.00164451
422.924	10.7227	0.00105597
509.414	10.7227	0.000658437
613.591	10.7227	0.000397753
739.072	10.7227	0.000232211
890.215	10.7227	0.00013068
1072.27	10.7227	7.07067e-05
1291.55	10.7227	3.66849e-05
1555.68	10.7227	1.82024e-05
1873.82	10.7227	8.61398e-06
2257.02	10.7227	3.87707e-06
2718.59	10.7227	1.65495e-06
3274.55	10.7227	6.68033e-07
3944.21	10.7227	2.54308e-07
4750.81	10.7227	9.10923e-08
5722.37	10.7227	3.066e-08
6892.61	10.7227	9.69846e-09
8302.18	10.7227	2.89028e-09
10000	10.7227	8.16053e-10
0.0001	12.9155	0.896599
0.00012045	12.9155	0.896599
0.000145083	12.9155	0.896599
0.000174753	12.9155	0.896599
0.00021049	12.9155	0.896599
0.000253536	12.9155	0.896599
0.000305386	12.9155	0.896599
0.000367838	12.9155	0.896599
0.000443062	12.9155	0.896599
0.00053367	12.9155	0.896599
0.000642807	12.9155	0.896599
0.000774264	12.9155	0.896599
0.000932603	12.9155	0.896599
0.00112332	12.9155	0.896599
0.00135305	12.9155	0.896599
0.00162975	12.9155	0.896599
0.00196304	12.9155	0.896599
0.00236449	12.9155	0.896599
0.00284804	12.9155	0.896599
0.00343047	12.9155	0.896598
0.00413201	12.9155	0.896598
0.00497702	12.9155	0.896598
0.00599484	12.9155	0.896597
0.00722081	12.9155	0.896596
0.00869749	12.9155	0.896595
0.0104762	12.9155	0.896593
0.0126186	12.9155	0.896591
0.0151991	12.9155	0.896587
0.0183074	12.9155	0.896582
0.0220513	12.9155	0.896574
0.0265609	12.9155	0.896562
0.0319927	12.9155	0.896546
0.0385353	12.9155	0.896522
0.0464159	12.9155	0.896487
0.0559081	12.9155	0.896437
0.0673415	12.9155	0.896364
0.0811131	12.9155	0.896258
0.097701	12.9155	0.896104
0.117681	12.9155	0.895882
0.141747	12.9155	0.895559
0.170735	12.9155	0.895091
0.205651	12.9155	0.894413
0.247708	12.9155	0.893433
0.298365	12.9155	0.892017
0.359381	12.9155	0.889974
0.432876	12.9155	0.887034
0.521401	12.9155	0.882821
0.628029	12.9155	0.876814
0.756463	12.9155	0.868312
0.911163	12.9155	0.856406
1.0975	12.9155	0.83997
1.32194	12.9155	0.817721
1.59228	12.9155	0.78837
1.91791	12.9155	0.750899
2.31013	12.9155	0.704933
2.78256	12.9155	0.651091
3.3516	12.9155	0.591108
4.03702	12.9155	0.527618
4.8626	12.9155	0.463612
5.85702	12.9155	0.401841
7.0548	12.9155	0.34438
8.49753	12.9155	0.292478
10.2353	12.9155	0.246643
12.3285	12.9155	0.206826
14.8497	12.9155	0.172627
17.8865	12.9155	0.143467
21.5443	12.9155	0.118702
25.9502	12.9155	0.0977071
31.2572	12.9155	0.0799149
37.6494	12.9155	0.0648442
45.3488	12.9155	0.0521024
54.6228	12.9155	0.0413785
65.7933	12.9155	0.0324259
79.2483	12.9155	0.0250395
95.4548	12.9155	0.0190349
114.976	12.9155	0.0142339
138.489	12.9155	0.0104615
166.81	12.9155	0.00754947
200.923	12.9155	0.00534235
242.013	12.9155	0.00370142
291.505	12.9155	0.00250645
351.119	12.9155	0.00165565
422.924	12.9155	0.00106461
509.414	12.9155	0.000664908
613.591	12.9155	0.000402401
739.072	12.9155	0.000235394
890.215	12.9155	0.00013275
1072.27	12.9155	7.19787e-05
1291.55	12.9155	3.74205e-05
1555.68	12.9155	1.86014e-05
1873.82	12.9155	8.81652e-06
2257.02	12.9155	3.97314e-06
2718.59	12.9155	1.69757e-06
3274.55	12.9155	6.85761e-07
3944.21	12.9155	2.61244e-07
4750.81	12.9155	9.36505e-08
5722.37	12.9155	3.15484e-08
6892.61	12.9155	9.98794e-09
8302.18	12.9155	2.97848e-09
10000	12.9155	8.41208e-10
0.0001	15.5568	0.886321
0.00012045	15.5568	0.886321
0.000145083	15.5568	0.886321
0.000174753	15.5568	0.886321
0.00021049	15.5568	0.886321
0.000253536	15.5568	0.886321
0.000305386	15.5568	0.886321
0.000367838	15.5568	0.886321
0.000443062	15.5568	0.886321
0.00053367	15.5568	0.886321
0.000642807	15.5568	0.886321
0.000774264	15.5568	0.886321
0.000932603	15.5568	0.886321
0.00112332	15.5568	0.886321
0.00135305	15.5568	0.886321
0.00162975	15.5568	0.886321
0.00196304	15.5568	0.886321
0.00236449	15.5568	0.88632
0.00284804	15.5568	0.88632
0.00343047	15.5568	0.88632
0.00413201	15.5568	0.88632
0.00497702	15.5568	0.88632
0.00599484	15.5568	0.886319
0.00722081	15.5568	0.886318
0.00869749	15.5568	0.886317
0.0104762	15.5568	0.886315
0.0126186	15.5568	0.886313
0.0151991	15.5568	0.886309
0.0183074	15.5568	0.886304
0.0220513	15.5568	0.886296
0.0265609	15.5568	0.886285
0.0319927	15.5568	0.886269
0.0385353	15.5568	0.886246
0.0464159	15.5568	0.886213
0.0559081	15.5568	0.886164
0.0673415	15.5568	0.886093
0.0811131	15.5568	0.885991
0.097701	15.5568	0.885842
0.117681	15.5568	0.885626
0.141747	15.5568	0.885314
0.170735	15.5568	0.884861
0.205651	15.5568	0.884205
0.247708	15.5568	0.883257
0.298365	15.5568	0.881885
0.359381	15.5568	0.879908
0.432876	15.5568	0.877062
0.521401	15.5568	0.872981
0.628029	15.5568	0.867161
0.756463	15.5568	0.85892
0.911163	15.5568	0.84737
1.0975	15.5568	0.831412
1.32194	15.5568	0.809782
1.59228	15.5568	0.7812
1.91791	15.5568	0.744636
2.31013	15.5568	0.699672
2.78256	15.5568	0.646857
3.3516	15.5568	0.587848
4.03702	15.5568	0.525207
4.8626	15.5568	0.46189
5.85702	15.5568	0.400643
7.0548	15.5568	0.34356
8.49753	15.5568	0.291926
10.2353	15.5568	0.246275
12.3285	15.5568	0.206587
14.8497	15.5568	0.17248
17.8865	15.5568	0.143387
21.5443	15.5568	0.118673
25.9502	15.5568	0.0977158
31.2572	15.5568	0.079951
37.6494	15.5568	0.0648985
45.3488	15.5568	0.0521666
54.6228	15.5568	0.0414452
65.7933	15.5568	0.0324889
79.2483	15.5568	0.0250948
95.4548	15.5568	0.0190805
114.976	15.5568	0.01427
138.489	15.5568	0.0104896
166.81	15.5568	0.00757144
200.923	15.5568	0.00535979
242.013	15.5568	0.00371545
291.505	15.5568	0.00251777
351.119	15.5568	0.00166466
422.924	15.5568	0.00107163
509.414	15.5568	0.000670198
613.591	15.5568	0.000406232
739.072	15.5568	0.000238046
890.215	15.5568	0.000134497
1072.27	15.5568	7.30689e-05
1291.55	15.5568	3.80621e-05
1555.68	15.5568	1.89561e-05
1873.82	15.5568	9.00005e-06
2257.02	15.5568	4.06177e-06
2718.59	15.5568	1.73744e-06
3274.55	15.5568	7.02484e-07
3944.21	15.5568	2.67799e-07
4750.81	15.5568	9.60609e-08
5722.37	15.5568	3.23829e-08
6892.61	15.5568	1.02602e-08
8302.18	15.5568	3.06204e-09
10000	15.5568	8.65333e-10
0.0001	18.7382	0.877389
0.00012045	18.7382	0.877389
0.000145083	18.7382	0.877389
0.000174753	18.7382	0.877389
0.00021049	18.7382	0.877389
0.000253536	18.7382	0.877389
0.000305386	18.7382	0.877389
0.000367838	18.7382	0.877389
0.000443062	18.7382	0.877389
0.00053367	18.7382	0.877389
0.000642807	18.7382	0.877389
0.000774264	18.7382	0.877389
0.000932603	18.7382	0.877389
0.00112332	18.7382	0.877389
0.00135305	18.7382	0.877389
0.00162975	18.7382	0.877389
0.00196304	18.7382	0.877389
0.00236449	18.7382	0.877389
0.00284804	18.7382	0.877389
0.00343047	18.7382	0.877389
0.00413201	18.7382	0.877388
0.00497702	18.7382	0.877388
0.00599484	18.7382	0.877387
0.00722081	18.7382	0.877387
0.00869749	18.7382	0.877385
0.0104762	18.7382	0.877384
0.0126186	18.7382	0.877381
0.0151991	18.7382	0.877378
0.0183074	18.7382	0.877373
0.0220513	18.7382	0.877365
0.0265609	18.7382	0.877355
0.0319927	18.7382	0.877339
0.0385353	18.7382	0.877317
0.0464159	18.7382	0.877284
0.0559081	18.7382	0.877237
0.0673415	18.7382	0.877168
0.0811131	18.7382	0.877068
0.097701	18.7382	0.876924
0.117681	18.7382	0.876714
0.141747	18.7382	0.876411
0.170735	18.7382	0.875971
0.205651	18.7382	0.875334
0.247708	18.7382	0.874411
0.298365	18.7382	0.873079
0.359381	18.7382	0.871156
0.432876	18.7382	0.86839
0.521401	18.7382	0.864422
0.628029	18.7382	0.858761
0.756463	18.7382	0.850741
0.911163	18.7382	0.839496
1.0975	18.7382	0.823945
1.32194	18.7382	0.802845
1.59228	18.7382	0.774923
1.91791	18.7382	0.739139
2.31013	18.7382	0.695041
2.78256	18.7382	0.643118
3.3516	18.7382	0.584957
4.03702	18.7382	0.523061
4.8626	18.7382	0.460351
5.85702	18.7382	0.399566
7.0548	18.7382	0.34282
8.49753	18.7382	0.291423
10.2353	18.7382	0.245938
12.3285	18.7382	0.206365
14.8497	18.7382	0.172341
17.8865	18.7382	0.143309
21.5443	18.7382	0.11864
25.9502	18.7382	0.097717
31.2572	18.7382	0.0799775
37.6494	18.7382	0.0649421
45.3488	18.7382	0.05222
54.6228	18.7382	0.0415016
65.7933	18.7382	0.0325429
79.2483	18.7382	0.0251424
95.4548	18.7382	0.0191198
114.976	18.7382	0.014301
138.489	18.7382	0.0105135
166.81	18.7382	0.00758986
200.923	18.7382	0.0053742
242.013	18.7382	0.00372691
291.505	18.7382	0.00252694
351.119	18.7382	0.00167196
422.924	18.7382	0.00107732
509.414	18.7382	0.000674503
613.591	18.7382	0.000409369
739.072	18.7382	0.000240235
890.215	18.7382	0.000135954
1072.27	18.7382	7.39888e-05
1291.55	18.7382	3.86113e-05
1555.68	18.7382	1.92648e-05
1873.82	18.7382	9.16274e-06
2257.02	18.7382	4.14184e-06
2718.59	18.7382	1.77413e-06
3274.55	18.7382	7.18091e-07
3944.21	18.7382	2.73969e-07
4750.81	18.7382	9.83345e-08
5722.37	18.7382	3.31679e-08
6892.61	18.7382	1.05154e-08
8302.18	18.7382	3.14041e-09
10000	18.7382	8.88116e-10
0.0001	22.5702	0.869676
0.00012045	22.5702	0.869676
0.000145083	22.5702	0.869676
0.000174753	22.5702	0.869676
0.00021049	22.5702	0.869676
0.000253536	22.5702	0.869676
0.000305386	22.5702	0.869676
0.000367838	22.5702	0.869676
0.000443062	22.5702	0.869676
0.00053367	22.5702	0.869676
0.000642807	22.5702	0.869676
0.000774264	22.5702	0.869676
0.000932603	22.5702	0.869676
0.00112332	22.5702	0.869676
0.00135305	22.5702	0.869676
0.00162975	22.5702	0.869676
0.00196304	22.5702	0.869676
0.00236449	22.5702	0.869676
0.00284804	22.5702	0.869676
0.00343047	22.5702	0.869676
0.00413201	22.5702	0.869675
0.00497702	22.5702	0.869675
0.00599484	22.5702	0.869674
0.00722081	22.5702	0.869674
0.00869749	22.5702	0.869673
0.0104762	22.5702	0.869671
0.0126186	22.5702	0.869669
0.0151991	22.5702	0.869665
0.0183074	22.5702	0.86966
0.0220513	22.5702	0.869653
0.0265609	22.5702	0.869643
0.0319927	22.5702	0.869627
0.0385353	22.5702	0.869605
0.0464159	22.5702	0.869574
0.0559081	22.5702	0.869527
0.0673415	22.5702	0.86946
0.0811131	22.5702	0.869363
0.097701	22.5702	0.869222
0.117681	22.5702	0.869018
0.141747	22.5702	0.868722
0.170735	22.5702	0.868293
0.205651	22.5702	0.867671
0.247708	22.5702	0.866772
0.298365	22.5702	0.865472
0.359381	22.5702	0.863596
0.432876	22.5702	0.860896
0.521401	22.5702	0.857024
0.628029	22.5702	0.851498
0.756463	22.5702	0.843667
0.911163	22.5702	0.83268
1.0975	22.5702	0.817476
1.32194	22.5702	0.796827
1.59228	22.5702	0.769468
1.91791	22.5702	0.734352
2.31013	22.5702	0.690997
2.78256	22.5702	0.639843
3.3516	22.5702	0.582417
4.03702	22.5702	0.521169
4.8626	22.5702	0.458988
5.85702	22.5702	0.398609
7.0548	22.5702	0.342159
8.49753	22.5702	0.290971
10.2353	22.5702	0.245632
12.3285	22.5702	0.206162
14.8497	22.5702	0.172211
17.8865	22.5702	0.143233
21.5443	22.5702	0.118605
25.9502	22.5702	0.0977128
31.2572	22.5702	0.0799963
37.6494	22.5702	0.0649768
45.3488	22.5702	0.052264
54.6228	22.5702	0.0415491
65.7933	22.5702	0.0325888
79.2483	22.5702	0.0251832
95.4548	22.5702	0.0191536
114.976	22.5702	0.0143276
138.489	22.5702	0.0105338
166.81	22.5702	0.00760535
200.923	22.5702	0.00538615
242.013	22.5702	0.00373631
291.505	22.5702	0.00253441
351.119	22.5702	0.00167788
422.924	22.5702	0.00108193
509.414	22.5702	0.000678002
613.591	22.5702	0.000411928
739.072	22.5702	0.000242031
890.215	22.5702	0.000137157
1072.27	22.5702	7.47558e-05
1291.55	22.5702	3.90744e-05
1555.68	22.5702	1.95287e-05
1873.82	22.5702	9.30402e-06
2257.02	22.5702	4.21263e-06
2718.59	22.5702	1.80717e-06
3274.55	22.5702	7.32407e-07
3944.21	22.5702	2.79713e-07
4750.81	22.5702	1.0047e-07
5722.37	22.5702	3.3907e-08
6892.61	22.5702	1.0755e-08
8302.18	22.5702	3.21373e-09
10000	22.5702	9.0943e-10
0.0001	27.1859	0.863052
0.00012045	27.1859	0.863052
0.000145083	27.1859	0.863052
0.000174753	27.1859	0.863052
0.00021049	27.1859	0.863052
0.000253536	27.1859	0.863052
0.000305386	27.1859	0.863052
0.000367838	27.1859	0.863052
0.000443062	27.1859	0.863052
0.00053367	27.1859	0.863052
0.000642807	27.1859	0.863052
0.000774264	27.1859	0.863052
0.000932603	27.1859	0.863052
0.00112332	27.1859	0.863052
0.00135305	27.1859	0.863052
0.00162975	27.1859	0.863052
0.00196304	27.1859	0.863052
0.00236449	27.1859	0.863052
0.00284804	27.1859	0.863052
0.00343047	27.1859	0.863052
0.00413201	27.1859	0.863051
0.00497702	27.1859	0.863051
0.00599484	27.1859	0.863051
0.00722081	27.1859	0.86305
0.00869749	27.1859	0.863049
0.0104762	27.1859	0.863047
0.0126186	27.1859	0.863045
0.0151991	27.1859	0.863041
0.0183074	27.1859	0.863037
0.0220513	27.1859	0.86303
0.0265609	27.1859	0.863019
0.0319927	27.1859	0.863005
0.0385353	27.1859	0.862983
0.0464159	27.1859	0.862952
0.0559081	27.1859	0.862907
0.0673415	27.1859	0.862841
0.0811131	27.1859	0.862746
0.097701	27.1859	0.862608
0.117681	27.1859	0.862408
0.141747	27.1859	0.862118
0.170735	27.1859	0.861698
0.205651	27.1859	0.86109
0.247708	27.1859	0.86021
0.298365	27.1859	0.858937
0.359381	27.1859	0.857101
0.432876	27.1859	0.854458
0.521401	27.1859	0.850666
0.628029	27.1859	0.845254
0.756463	27.1859	0.837582
0.911163	27.1859	0.826814
1.0975	27.1859	0.811904
1.32194	27.1859	0.791637
1.59228	27.1859	0.764757
1.91791	27.1859	0.73021
2.31013	27.1859	0.687491
2.78256	27.1859	0.636997
3.3516	27.1859	0.580203
4.03702	27.1859	0.519514
4.8626	27.1859	0.457792
5.85702	27.1859	0.397766
7.0548	27.1859	0.341575
8.49753	27.1859	0.29057
10.2353	27.1859	0.245359
12.3285	27.1859	0.205978
14.8497	27.1859	0.172092
17.8865	27.1859	0.143162
21.5443	27.1859	0.11857
25.9502	27.1859	0.0977051
31.2572	27.1859	0.0800091
37.6494	27.1859	0.0650041
45.3488	27.1859	0.0523
54.6228	27.1859	0.0415887
65.7933	27.1859	0.0326276
79.2483	27.1859	0.0252179
95.4548	27.1859	0.0191825
114.976	27.1859	0.0143504
138.489	27.1859	0.0105511
166.81	27.1859	0.0076184
200.923	27.1859	0.0053961
242.013	27.1859	0.00374404
291.505	27.1859	0.00254051
351.119	27.1859	0.00168269
422.924	27.1859	0.00108568
509.414	27.1859	0.000680843
613.591	27.1859	0.000414011
739.072	27.1859	0.000243499
890.215	27.1859	0.000138146
1072.27	27.1859	7.53901e-05
1291.55	27.1859	3.94606e-05
1555.68	27.1859	1.9751e-05
1873.82	27.1859	9.42458e-06
2257.02	27.1859	4.27397e-06
2718.59	27.1859	1.83631e-06
3274.55	27.1859	7.45268e-07
3944.21	27.1859	2.84967e-07
4750.81	27.1859	1.02454e-07
5722.37	27.1859	3.45998e-08
6892.61	27.1859	1.09802e-08
8302.18	27.1859	3.28245e-09
10000	27.1859	9.29328e-10
0.0001	32.7455	0.857391
0.00012045	32.7455	0.857391
0.000145083	32.7455	0.857391
0.000174753	32.7455	0.857391
0.00021049	32.7455	0.857391
0.000253536	32.7455	0.857391
0.000305386	32.7455	0.857391
0.000367838	32.7455	0.857391
0.000443062	32.7455	0.857391
0.00053367	32.7455	0.857391
0.000642807	32.7455	0.857391
0.000774264	32.7455	0.857391
0.000932603	32.7455	0.857391
0.00112332	32.7455	0.857391
0.00135305	32.7455	0.857391
0.00162975	32.7455	0.857391
0.00196304	32.7455	0.857391
0.00236449	32.7455	0.857391
0.00284804	32.7455	0.857391
0.00343047	32.7455	0.857391
0.00413201	32.7455	0.857391
0.00497702	32.7455	0.85739
0.00599484	32.7455	0.85739
0.00722081	32.7455	0.857389
0.00869749	32.7455	0.857388
0.0104762	32.7455	0.857386
0.0126186	32.7455	0.857384
0.0151991	32.7455	0.857381
0.0183074	32.7455	0.857376
0.0220513	32.7455	0.857369
0.0265609	32.7455	0.857359
0.0319927	32.7455	0.857345
0.0385353	32.7455	0.857324
0.0464159	32.7455	0.857293
0.0559081	32.7455	0.857249
0.0673415	32.7455	0.857184
0.0811131	32.7455	0.857091
0.097701	32.7455	0.856956
0.117681	32.7455	0.856759
0.141747	32.7455	0.856475
0.170735	32.7455	0.856062
0.205651	32.7455	0.855465
0.247708	32.7455	0.854601
0.298365	32.7455	0.853352
0.359381	32.7455	0.851549
0.432876	32.7455	0.848953
0.521401	32.7455	0.84523
0.628029	32.7455	0.839914
0.756463	32.7455	0.832376
0.911163	32.7455	0.821792
1.0975	32.7455	0.80713
1.32194	32.7455	0.787187
1.59228	32.7455	0.760713
1.91791	32.7455	0.726648
2.31013	32.7455	0.68447
2.78256	32.7455	0.634539
3.3516	32.7455	0.578286
4.03702	32.7455	0.518078
4.8626	32.7455	0.456751
5.85702	32.7455	0.39703
7.0548	32.7455	0.341063
8.49753	32.7455	0.290216
10.2353	32.7455	0.245117
12.3285	32.7455	0.205815
14.8497	32.7455	0.171985
17.8865	32.7455	0.143096
21.5443	32.7455	0.118536
25.9502	32.7455	0.0976953
31.2572	32.7455	0.0800176
37.6494	32.7455	0.0650255
45.3488	32.7455	0.0523295
54.6228	32.7455	0.0416218
65.7933	32.7455	0.0326604
79.2483	32.7455	0.0252474
95.4548	32.7455	0.0192072
114.976	32.7455	0.0143698
138.489	32.7455	0.0105658
166.81	32.7455	0.00762939
200.923	32.7455	0.00540439
242.013	32.7455	0.00375042
291.505	32.7455	0.0025455
351.119	32.7455	0.00168661
422.924	32.7455	0.00108872
509.414	32.7455	0.000683152
613.591	32.7455	0.000415707
739.072	32.7455	0.000244697
890.215	32.7455	0.000138955
1072.27	32.7455	7.59117e-05
1291.55	32.7455	3.978e-05
1555.68	32.7455	1.99363e-05
1873.82	32.7455	9.52604e-06
2257.02	32.7455	4.32621e-06
2718.59	32.7455	1.86149e-06
3274.55	32.7455	7.56577e-07
3944.21	32.7455	2.89673e-07
4750.81	32.7455	1.04263e-07
5722.37	32.7455	3.52416e-08
6892.61	32.7455	1.11908e-08
8302.18	32.7455	3.34691e-09
10000	32.7455	9.47944e-10
0.0001	39.4421	0.852574
0.00012045	39.4421	0.852574
0.000145083	39.4421	0.852574
0.000174753	39.4421	0.852574
0.00021049	39.4421	0.852574
0.000253536	39.4421	0.852574
0.000305386	39.4421	0.852574
0.000367838	39.4421	0.852574
0.000443062	39.4421	0.852574
0.00053367	39.4421	0.852574
0.000642807	39.4421	0.852574
0.000774264	39.4421	0.852574
0.000932603	39.4421	0.852574
0.00112332	39.4421	0.852574
0.00135305	39.4421	0.852574
0.00162975	39.4421	0.852574
0.00196304	39.4421	0.852574
0.00236449	39.4421	0.852574
0.00284804	39.4421	0.852574
0.00343047	39.4421	0.852574
0.00413201	39.4421	0.852574
0.00497702	39.4421	0.852573
0.00599484	39.4421	0.852573
0.00722081	39.4421	0.852572
0.00869749	39.4421	0.852571
0.0104762	39.4421	0.852569
0.0126186	39.4421	0.852567
0.0151991	39.4421	0.852564
0.0183074	39.4421	0.852559
0.0220513	39.4421	0.852552
0.0265609	39.4421	0.852543
0.0319927	39.4421	0.852528
0.0385353	39.4421	0.852508
0.0464159	39.4421	0.852477
0.0559081	39.4421	0.852434
0.0673415	39.4421	0.85237
0.0811131	39.4421	0.852279
0.097701	39.4421	0.852145
0.117681	39.4421	0.851952
0.141747	39.4421	0.851672
0.170735	39.4421	0.851266
0.205651	39.4421	0.850678
0.247708	39.4421	0.849827
0.298365	39.4421	0.848598
0.359381	39.4421	0.846823
0.432876	39.4421	0.844268
0.521401	39.4421	0.840601
0.628029	39.4421	0.835366
0.756463	39.4421	0.827941
0.911163	39.4421	0.817512
1.0975	39.4421	0.803059
1.32194	39.4421	0.783389
1.59228	39.4421	0.757257
1.91791	39.4421	0.723601
2.31013	39.4421	0.681881
2.78256	39.4421	0.632428
3.3516	39.4421	0.576637
4.03702	39.4421	0.516839
4.8626	39.4421	0.455851
5.85702	39.4421	0.396392
7.0548	39.4421	0.340617
8.49753	39.4421	0.289908
10.2353	39.4421	0.244904
12.3285	39.4421	0.20567
14.8497	39.4421	0.171889
17.8865	39.4421	0.143036
21.5443	39.4421	0.118504
25.9502	39.4421	0.0976844
31.2572	39.4421	0.0800227
37.6494	39.4421	0.0650422
45.3488	39.4421	0.0523535
54.6228	39.4421	0.0416492
65.7933	39.4421	0.0326878
79.2483	39.4421	0.0252724
95.4548	39.4421	0.0192281
114.976	39.4421	0.0143862
138.489	39.4421	0.0105783
166.81	39.4421	0.00763865
200.923	39.4421	0.00541132
242.013	39.4421	0.0037557
291.505	39.4421	0.00254959
351.119	39.4421	0.00168981
422.924	39.4421	0.0010912
509.414	39.4421	0.000685031
613.591	39.4421	0.000417088
739.072	39.4421	0.000245674
890.215	39.4421	0.000139617
1072.27	39.4421	7.63393e-05
1291.55	39.4421	4.00429e-05
1555.68	39.4421	2.00896e-05
1873.82	39.4421	9.61056e-06
2257.02	39.4421	4.37013e-06
2718.59	39.4421	1.88291e-06
3274.55	39.4421	7.66329e-07
3944.21	39.4421	2.93801e-07
4750.81	39.4421	1.05879e-07
5722.37	39.4421	3.58253e-08
6892.61	39.4421	1.13854e-08
8302.18	39.4421	3.40707e-09
10000	39.4421	9.65372e-10
0.0001	47.5081	0.848491
0.00012045	47.5081	0.84849
0.000145083	47.5081	0.84849
0.000174753	47.5081	0.84849
0.00021049	47.5081	0.84849
0.000253536	47.5081	0.84849
0.000305386	47.5081	0.84849
0.000367838	47.5081	0.84849
0.000443062	47.5081	0.84849
0.00053367	47.5081	0.84849
0.000642807	47.5081	0.84849
0.000774264	47.5081	0.84849
0.000932603	47.5081	0.84849
0.00112332	47.5081	0.84849
0.00135305	47.5081	0.84849
0.00162975	47.5081	0.84849
0.00196304	47.5081	0.84849
0.00236449	47.5081	0.84849
0.00284804	47.5081	0.84849
0.00343047	47.5081	0.84849
0.00413201	47.5081	0.84849
0.00497702	47.5081	0.848489
0.00599484	47.5081	0.848489
0.00722081	47.5081	0.848488
0.00869749	47.5081	0.848487
0.0104762	47.5081	0.848486
0.0126186	47.5081	0.848483
0.0151991	47.5081	0.84848
0.0183074	47.5081	0.848476
0.0220513	47.5081	0.848469
0.0265609	47.5081	0.848459
0.0319927	47.5081	0.848445
0.0385353	47.5081	0.848425
0.0464159	47.5081	0.848395
0.0559081	47.5081	0.848352
0.0673415	47.5081	0.848289
0.0811131	47.5081	0.848199
0.097701	47.5081	0.848067
0.117681	47.5081	0.847876
0.141747	47.5081	0.8476
0.170735	47.5081	0.8472
0.205651	47.5081	0.84662
0.247708	47.5081	0.84578
0.298365	47.5081	0.844567
0.359381	47.5081	0.842815
0.432876	47.5081	0.840294
0.521401	47.5081	0.836675
0.628029	47.5081	0.831508
0.756463	47.5081	0.824178
0.911163	47.5081	0.81388
1.0975	47.5081	0.799602
1.32194	47.5081	0.780161
1.59228	47.5081	0.754317
1.91791	47.5081	0.721006
2.31013	47.5081	0.679673
2.78256	47.5081	0.630625
3.3516	47.5081	0.575226
4.03702	47.5081	0.515777
4.8626	47.5081	0.455078
5.85702	47.5081	0.395843
7.0548	47.5081	0.340232
8.49753	47.5081	0.28964
10.2353	47.5081	0.24472
12.3285	47.5081	0.205544
14.8497	47.5081	0.171805
17.8865	47.5081	0.142983
21.5443	47.5081	0.118474
25.9502	47.5081	0.0976733
31.2572	47.5081	0.0800256
37.6494	47.5081	0.0650551
45.3488	47.5081	0.052373
54.6228	47.5081	0.0416719
65.7933	47.5081	0.0327108
79.2483	47.5081	0.0252934
95.4548	47.5081	0.0192458
114.976	47.5081	0.0144002
138.489	47.5081	0.0105888
166.81	47.5081	0.00764644
200.923	47.5081	0.00541711
242.013	47.5081	0.00376007
291.505	47.5081	0.00255296
351.119	47.5081	0.00169242
422.924	47.5081	0.00109322
509.414	47.5081	0.000686563
613.591	47.5081	0.000418215
739.072	47.5081	0.000246471
890.215	47.5081	0.000140158
1072.27	47.5081	7.66894e-05
1291.55	47.5081	4.02587e-05
1555.68	47.5081	2.02158e-05
1873.82	47.5081	9.68049e-06
2257.02	47.5081	4.40669e-06
2718.59	47.5081	1.90089e-06
3274.55	47.5081	7.74606e-07
3944.21	47.5081	2.97352e-07
4750.81	47.5081	1.07292e-07
5722.37	47.5081	3.63451e-08
6892.61	47.5081	1.15619e-08
8302.18	47.5081	3.4625e-09
10000	47.5081	9.81599e-10
0.0001	57.2237	0.845039
0.00012045	57.2237	0.845039
0.000145083	57.2237	0.845039
0.000174753	57.2237	0.845039
0.00021049	57.2237	0.845039
0.000253536	57.2237	0.845039
0.000305386	57.2237	0.845039
0.000367838	57.2237	0.845039
0.000443062	57.2237	0.845039
0.00053367	57.2237	0.845039
0.000642807	57.2237	0.845039
0.000774264	57.2237	0.845039
0.000932603	57.2237	0.845039
0.00112332	57.2237	0.845039
0.00135305	57.2237	0.845039
0.00162975	57.2237	0.845039
0.00196304	57.2237	0.845039
0.00236449	57.2237	0.845039
0.00284804	57.2237	0.845039
0.00343047	57.2237	0.845039
0.00413201	57.2237	0.845039
0.00497702	57.2237	0.845038
0.00599484	57.2237	0.845038
0.00722081	57.2237	0.845037
0.00869749	57.2237	0.845036
0.0104762	57.2237	0.845035
0.0126186	57.2237	0.845032
0.0151991	57.2237	0.845029
0.0183074	57.2237	0.845025
0.0220513	57.2237	0.845018
0.0265609	57.2237	0.845008
0.0319927	57.2237	0.844994
0.0385353	57.2237	0.844974
0.0464159	57.2237	0.844945
0.0559081	57.2237	0.844902
0.0673415	57.2237	0.84484
0.0811131	57.2237	0.844751
0.097701	57.2237	0.844621
0.117681	57.2237	0.844432
0.141747	57.2237	0.844159
0.170735	57.2237	0.843763
0.205651	57.2237	0.84319
0.247708	57.2237	0.84236
0.298365	57.2237	0.84116
0.359381	57.2237	0.839428
0.432876	57.2237	0.836935
0.521401	57.2237	0.833357
0.628029	57.2237	0.828246
0.756463	57.2237	0.820995
0.911163	57.2237	0.810806
1.0975	57.2237	0.796675
1.32194	57.2237	0.777427
1.59228	57.2237	0.751826
1.91791	57.2237	0.718805
2.31013	57.2237	0.677798
2.78256	57.2237	0.629092
3.3516	57.2237	0.574024
4.03702	57.2237	0.514871
4.8626	57.2237	0.454417
5.85702	57.2237	0.395372
7.0548	57.2237	0.339902
8.49753	57.2237	0.28941
10.2353	57.2237	0.24456
12.3285	57.2237	0.205434
14.8497	57.2237	0.171731
17.8865	57.2237	0.142936
21.5443	57.2237	0.118448
25.9502	57.2237	0.0976625
31.2572	57.2237	0.0800269
37.6494	57.2237	0.0650652
45.3488	57.2237	0.0523888
54.6228	57.2237	0.0416906
65.7933	57.2237	0.0327299
79.2483	57.2237	0.025311
95.4548	57.2237	0.0192607
114.976	57.2237	0.014412
138.489	57.2237	0.0105977
166.81	57.2237	0.007653
200.923	57.2237	0.00542195
242.013	57.2237	0.0037637
291.505	57.2237	0.00255573
351.119	57.2237	0.00169457
422.924	57.2237	0.00109487
509.414	57.2237	0.000687815
613.591	57.2237	0.000419135
739.072	57.2237	0.000247122
890.215	57.2237	0.0001406
1072.27	57.2237	7.69759e-05
1291.55	57.2237	4.04355e-05
1555.68	57.2237	2.03195e-05
1873.82	57.2237	9.73808e-06
2257.02	57.2237	4.43693e-06
2718.59	57.2237	1.91584e-06
3274.55	57.2237	7.81546e-07
3944.21	57.2237	3.0036e-07
4750.81	57.2237	1.08505e-07
5722.37	57.2237	3.67984e-08
6892.61	57.2237	1.17186e-08
8302.18	57.2237	3.51262e-09
10000	57.2237	9.96509e-10
0.0001	68.9261	0.842131
0.00012045	68.9261	0.842131
0.000145083	68.9261	0.842131
0.000174753	68.9261	0.842131
0.00021049	68.9261	0.842131
0.000253536	68.9261	0.842131
0.000305386	68.9261	0.842131
0.000367838	68.9261	0.842131
0.000443062	68.9261	0.842131
0.00053367	68.9261	0.842131
0.000642807	68.9261	0.842131
0.000774264	68.9261	0.842131
0.000932603	68.9261	0.842131
0.00112332	68.9261	0.842131
0.00135305	68.9261	0.842131
0.00162975	68.9261	0.842131
0.00196304	68.9261	0.842131
0.00236449	68.9261	0.842131
0.00284804	68.9261	0.842131
0.00343047	68.9261	0.84213
0.00413201	68.9261	0.84213
0.00497702	68.9261	0.84213
0.00599484	68.9261	0.842129
0.00722081	68.9261	0.842129
0.00869749	68.9261	0.842128
0.0104762	68.9261	0.842126
0.0126186	68.9261	0.842124
0.0151991	68.9261	0.842121
0.0183074	68.9261	0.842116
0.0220513	68.9261	0.84211
0.0265609	68.9261	0.8421
0.0319927	68.9261	0.842087
0.0385353	68.9261	0.842066
0.0464159	68.9261	0.842037
0.0559081	68.9261	0.841995
0.0673415	68.9261	0.841934
0.0811131	68.9261	0.841845
0.097701	68.9261	0.841716
0.117681	68.9261	0.84153
0.141747	68.9261	0.841259
0.170735	68.9261	0.840867
0.205651	68.9261	0.840299
0.247708	68.9261	0.839477
0.298365	68.9261	0.838289
0.359381	68.9261	0.836573
0.432876	68.9261	0.834104
0.521401	68.9261	0.830559
0.628029	68.9261	0.825496
0.756463	68.9261	0.818311
0.911163	68.9261	0.808214
1.0975	68.9261	0.794206
1.32194	68.9261	0.775119
1.59228	68.9261	0.749721
1.91791	68.9261	0.716944
2.31013	68.9261	0.676212
2.78256	68.9261	0.627793
3.3516	68.9261	0.573004
4.03702	68.9261	0.514101
4.8626	68.9261	0.453854
5.85702	68.9261	0.394971
7.0548	68.9261	0.33962
8.49753	68.9261	0.289213
10.2353	68.9261	0.244423
12.3285	68.9261	0.20534
14.8497	68.9261	0.171667
17.8865	68.9261	0.142895
21.5443	68.9261	0.118424
25.9502	68.9261	0.0976523
31.2572	68.9261	0.0800271
37.6494	68.9261	0.065073
45.3488	68.9261	0.0524017
54.6228	68.9261	0.041706
65.7933	68.9261	0.0327459
79.2483	68.9261	0.0253258
95.4548	68.9261	0.0192732
114.976	68.9261	0.0144219
138.489	68.9261	0.0106052
166.81	68.9261	0.0076585
200.923	68.9261	0.00542599
242.013	68.9261	0.00376671
291.505	68.9261	0.00255802
351.119	68.9261	0.00169633
422.924	68.9261	0.00109623
509.414	68.9261	0.00068884
613.591	68.9261	0.000419887
739.072	68.9261	0.000247655
890.215	68.9261	0.000140961
1072.27	68.9261	7.72105e-05
1291.55	68.9261	4.05804e-05
1555.68	68.9261	2.04045e-05
1873.82	68.9261	9.7854e-06
2257.02	68.9261	4.46183e-06
2718.59	68.9261	1.9282e-06
3274.55	68.9261	7.87313e-07
3944.21	68.9261	3.02879e-07
4750.81	68.9261	1.09531e-07
5722.37	68.9261	3.71868e-08
6892.61	68.9261	1.18549e-08
8302.18	68.9261	3.55699e-09
10000	68.9261	1.00995e-09
0.0001	83.0218	0.839686
0.00012045	83.0218	0.839686
0.000145083	83.0218	0.839686
0.000174753	83.0218	0.839686
0.00021049	83.0218	0.839686
0.000253536	83.0218	0.839686
0.000305386	83.0218	0.839686
0.000367838	83.0218	0.839686
0.000443062	83.0218	0.839686
0.00053367	83.0218	0.839686
0.000642807	83.0218	0.839686
0.000774264	83.0218	0.839686
0.000932603	83.0218	0.839686
0.00112332	83.0218	0.839686
0.00135305	83.0218	0.839686
0.00162975	83.0218	0.839686
0.00196304	83.0218	0.839686
0.00236449	83.0218	0.839686
0.00284804	83.0218	0.839685
0.00343047	83.0218	0.839685
0.00413201	83.0218	0.839685
0.00497702	83.0218	0.839685
0.00599484	83.0218	0.839684
0.00722081	83.0218	0.839684
0.00869749	83.0218	0.839683
0.0104762	83.0218	0.839681
0.0126186	83.0218	0.839679
0.0151991	83.0218	0.839676
0.0183074	83.0218	0.839671
0.0220513	83.0218	0.839665
0.0265609	83.0218	0.839655
0.0319927	83.0218	0.839642
0.0385353	83.0218	0.839622
0.0464159	83.0218	0.839593
0.0559081	83.0218	0.839551
0.0673415	83.0218	0.83949
0.0811131	83.0218	0.839402
0.097701	83.0218	0.839275
0.117681	83.0218	0.839089
0.141747	83.0218	0.838821
0.170735	83.0218	0.838432
0.205651	83.0218	0.837869
0.247708	83.0218	0.837053
0.298365	83.0218	0.835874
0.359381	83.0218	0.834173
0.432876	83.0218	0.831723
0.521401	83.0218	0.828206
0.628029	83.0218	0.823183
0.756463	83.0218	0.816054
0.911163	83.0218	0.806033
1.0975	83.0218	0.792128
1.32194	83.0218	0.773176
1.59228	83.0218	0.747948
1.91791	83.0218	0.715375
2.31013	83.0218	0.674873
2.78256	83.0218	0.626696
3.3516	83.0218	0.572142
4.03702	83.0218	0.513449
4.8626	83.0218	0.453378
5.85702	83.0218	0.39463
7.0548	83.0218	0.33938
8.49753	83.0218	0.289046
10.2353	83.0218	0.244306
12.3285	83.0218	0.205259
14.8497	83.0218	0.171612
17.8865	83.0218	0.142859
21.5443	83.0218	0.118403
25.9502	83.0218	0.097643
31.2572	83.0218	0.0800266
37.6494	83.0218	0.0650791
45.3488	83.0218	0.0524121
54.6228	83.0218	0.0417188
65.7933	83.0218	0.0327591
79.2483	83.0218	0.0253381
95.4548	83.0218	0.0192837
114.976	83.0218	0.0144302
138.489	83.0218	0.0106115
166.81	83.0218	0.00766311
200.923	83.0218	0.00542936
242.013	83.0218	0.00376922
291.505	83.0218	0.00255992
351.119	83.0218	0.00169778
422.924	83.0218	0.00109734
509.414	83.0218	0.00068968
613.591	83.0218	0.000420504
739.072	83.0218	0.000248092
890.215	83.0218	0.000141258
1072.27	83.0218	7.74027e-05
1291.55	83.0218	4.06992e-05
1555.68	83.0218	2.04743e-05
1873.82	83.0218	9.82423e-06
2257.02	83.0218	4.4823e-06
2718.59	83.0218	1.93838e-06
3274.55	83.0218	7.92079e-07
3944.21	83.0218	3.04971e-07
4750.81	83.0218	1.10389e-07
5722.37	83.0218	3.75146e-08
6892.61	83.0218	1.19714e-08
8302.18	83.0218	3.59549e-09
10000	83.0218	1.02182e-09
0.0001	100	0.837634
0.00012045	100	0.837634
0.000145083	100	0.837634
0.000174753	100	0.837634
0.00021049	100	0.837634
0.000253536	100	0.837634
0.000305386	100	0.837634
0.000367838	100	0.837634
0.000443062	100	0.837634
0.00053367	100	0.837634
0.000642807	100	0.837634
0.000774264	100	0.837634
0.000932603	100	0.837634
0.00112332	100	0.837634
0.00135305	100	0.837634
0.00162975	100	0.837634
0.00196304	100	0.837634
0.00236449	100	0.837634
0.00284804	100	0.837634
0.00343047	100	0.837634
0.00413201	100	0.837633
0.00497702	100	0.837633
0.00599484	100	0.837633
0.00722081	100	0.837632
0.00869749	100	0.837631
0.0104762	100	0.837629
0.0126186	100	0.837627
0.0151991	100	0.837624
0.0183074	100	0.83762
0.0220513	100	0.837613
0.0265609	100	0.837604
0.0319927	100	0.83759
0.0385353	100	0.837571
0.0464159	100	0.837542
0.0559081	100	0.8375
0.0673415	100	0.83744
0.0811131	100	0.837353
0.097701	100	0.837226
0.117681	100	0.837042
0.141747	100	0.836775
0.170735	100	0.836389
0.205651	100	0.835829
0.247708	100	0.835019
0.298365	100	0.833849
0.359381	100	0.832159
0.432876	100	0.829725
0.521401	100	0.826232
0.628029	100	0.821241
0.756463	100	0.814159
0.911163	100	0.804201
1.0975	100	0.790383
1.32194	100	0.771544
1.59228	100	0.746458
1.91791	100	0.714055
2.31013	100	0.673746
2.78256	100	0.625772
3.3516	100	0.571415
4.03702	100	0.512899
4.8626	100	0.452975
5.85702	100	0.394342
7.0548	100	0.339177
8.49753	100	0.288903
10.2353	100	0.244207
12.3285	100	0.20519
14.8497	100	0.171565
17.8865	100	0.142829
21.5443	100	0.118385
25.9502	100	0.0976346
31.2572	100	0.0800258
37.6494	100	0.0650839
45.3488	100	0.0524206
54.6228	100	0.0417293
65.7933	100	0.0327701
79.2483	100	0.0253484
95.4548	100	0.0192925
114.976	100	0.0144372
138.489	100	0.0106167
166.81	100	0.00766698
200.923	100	0.00543218
242.013	100	0.0037713
291.505	100	0.00256149
351.119	100	0.00169898
422.924	100	0.00109826
509.414	100	0.00069037
613.591	100	0.000421011
739.072	100	0.00024845
890.215	100	0.000141501
1072.27	100	7.75604e-05
1291.55	100	4.07966e-05
1555.68	100	2.05315e-05
1873.82	100	9.8561e-06
2257.02	100	4.4991e-06
2718.59	100	1.94675e-06
3274.55	100	7.96003e-07
3944.21	100	3.06698e-07
4750.81	100	1.11101e-07
5722.37	100	3.77883e-08
6892.61	100	1.20695e-08
8302.18	100	3.62832e-09
10000	100	1.03209e-09

